The meaning of WISE colours - I. The Galaxy and its satellites

Through matches with the Sloan Digital Sky Survey (SDSS) catalogue we identify the location of various families of astronomical objects in WISE colour space. We identify reliable indicators that separate Galactic/local from extragalactic sources and concentrate here on the objects in our Galaxy and its closest satellites. We develop colour and magnitude criteria that are based only on WISE data to select asymptotic giant branch (AGB) stars with circumstellar dust shells, and separate them into O-rich and C-rich classes. With these criteria we produce an all-sky map for the count ratio of the two populations. The map reveals differences between the Galactic disc, the Magellanic Clouds and the Sgr Dwarf Spheroidal galaxy, as well as a radial gradient in the Large Magellanic Cloud (LMC) disc. We find that the C:O number ratio for dusty AGB stars increases with distance from the LMC centre about twice as fast as measured for near-IR selected samples of early AGB stars. Detailed radiative transfer models show that WISE colours are well explained by the emission of centrally heated dusty shells where the dust has standard properties of interstellar medium (ISM) grains. The segregation of different classes of objects in WISE colour space arises from differences in properties of the dust shells: those around young stellar objects have uniform density distributions while in evolved stars they have steep radial profiles.

==> model_tables.dat <==
# SUPPLEMENT TO
#
#    Nikutta, Hunt-Walker, Nenkova, Ivezic, and Elitzur
#    "The Meaning of WISE Colours: I. The Galaxy and its Satellites", MNRAS, 2014 (paper I)
#
#
# This file contains tabulations of DUSTY shell models shown in figures 2, 14, 15, 17, 19
# (Fig. 16 shows the same tracks as Fig. 15).
#
# The model parameters are listed together with the WISE colors of the model SEDs,
# averaged with the WISE total transmission functions, and calibrated in the Vega
# system (see Eq. (1)). Then follow the un-calibrated in-band fluxes F_i^{src}.
# Since the models are normalized to the bolometric flux, when comparing with data,
# one should multiply the tabulated in-band fluxes with the bolometric flux of the
# observed object.
#
#
# STRUCTURE OF THE TABLE
#
# The shell radial thickness Y = R_out/R_in is always Y = 100.
# 
#   ---------------------------------------------------------------------------------------------------
#   colum    name           description, options
#   ---------------------------------------------------------------------------------------------------
#    0       tauV           radial optical depth of the shell at visual (0.55 micron)
#    1       Fig            Figure number in Nikutta et al. 2014 (paper I)
#    2       Ts             photospheric temperature of central star, in Kelvin
#    3       dust           dust chemistry; 0 = ISM, 1 = warm silicates from Ossenkopf et al. 1992 (Sil-Ossw), 2 = amorphous carbon from Hanner 1988 (amC)
#    4       grain_size     size of dust grains; positive float number = single grain size (in micron), -1 = MRN grain size distribution
#    5       Td             dust temperature at the inner shell radius, in Kelvin
#    6       density_law    radial dust density distribution law; postive number p = power law 1/r^p; -1 = radiatively driven wind (RDW)
#    7       W12            W1-W2 [3.4-4.6] WISE color in Vega system (in mags)
#    8       W23            W2-W3 [4.6-12] WISE color in Vega system (in mags)
#    9       W34            W3-W4 [12-22] WISE color in Vega system (in mags)
#   10       F_1^{src}      In-band flux in WISE W1 filter, not normalized to Vega (see above, and Appendix C in the paper)
#   11       F_2^{src}      In-band flux in WISE W2 filter, not normalized to Vega (see above, and Appendix C in the paper)
#   12       F_3^{src}      In-band flux in WISE W3 filter, not normalized to Vega (see above, and Appendix C in the paper)
#   13       F_4^{src}      In-band flux in WISE W4 filter, not normalized to Vega (see above, and Appendix C in the paper)
#   ---------------------------------------------------------------------------------------------------
# 
# Non-numerical columns have been converted to numerical ones (see above description) for convenient selection.
# A Python example:
#
#   import numpy as N
#   tauv, fig, ts, dust, grain_size, td, density_law, w12, w23, w23, F1src, F2src, F3src, F4src = N.loadtxt('model_tables.dat',unpack=1)
#   select = (fig == 16) & (dust == 1) & (td == 500)   # selection mask for Fig. 16, Silicate dust, Td=500K
#   w12_, w23_ = w12[select], w23[select]              # get a color track from Fig. 16, panel 11
#
#
#
##### BEGIN TABLE
# Fig = 2, Ts = 5000K, dust = ISM, grain_size = MRN, Td = 1000K, density_law = 1/r^0.0
# 0         1   2     3   4     5      6    7           8           9           10          11          12          13
#
0.000E+00   2   5000  0  -1     1000   0    1.062E-01   1.551E-01   6.660E-02   3.709E-02   2.157E-02   5.812E-03   4.115E-04
1.000E-03   2   5000  0  -1     1000   0    1.061E-01   2.162E-01   5.355E-01   3.710E-02   2.157E-02   6.149E-03   6.705E-04
2.000E-03   2   5000  0  -1     1000   0    1.065E-01   2.739E-01   8.322E-01   3.710E-02   2.157E-02   6.486E-03   9.296E-04
4.000E-03   2   5000  0  -1     1000   0    1.069E-01   3.809E-01   1.206E+00   3.710E-02   2.158E-02   7.161E-03   1.447E-03
8.000E-03   2   5000  0  -1     1000   0    1.077E-01   5.675E-01   1.605E+00   3.710E-02   2.160E-02   8.511E-03   2.484E-03
1.600E-02   2   5000  0  -1     1000   0    1.094E-01   8.650E-01   1.964E+00   3.711E-02   2.164E-02   1.121E-02   4.558E-03
3.200E-02   2   5000  0  -1     1000   0    1.129E-01   1.289E+00   2.239E+00   3.712E-02   2.171E-02   1.663E-02   8.707E-03
6.400E-02   2   5000  0  -1     1000   0    1.197E-01   1.828E+00   2.420E+00   3.714E-02   2.186E-02   2.751E-02   1.701E-02
1.280E-01   2   5000  0  -1     1000   0    1.331E-01   2.449E+00   2.524E+00   3.718E-02   2.216E-02   4.940E-02   3.362E-02
2.560E-01   2   5000  0  -1     1000   0    1.595E-01   3.114E+00   2.575E+00   3.723E-02   2.274E-02   9.350E-02   6.668E-02
5.120E-01   2   5000  0  -1     1000   0    2.102E-01   3.781E+00   2.588E+00   3.727E-02   2.385E-02   1.814E-01   1.310E-01
1.024E+00   2   5000  0  -1     1000   0    3.034E-01   4.393E+00   2.573E+00   3.719E-02   2.593E-02   3.464E-01   2.468E-01
2.048E+00   2   5000  0  -1     1000   0    4.595E-01   4.857E+00   2.537E+00   3.677E-02   2.960E-02   6.059E-01   4.174E-01
4.096E+00   2   5000  0  -1     1000   0    6.769E-01   5.073E+00   2.501E+00   3.620E-02   3.561E-02   8.901E-01   5.934E-01
8.192E+00   2   5000  0  -1     1000   0    9.088E-01   5.025E+00   2.519E+00   3.630E-02   4.421E-02   1.057E+00   7.164E-01
1.638E+01   2   5000  0  -1     1000   0    1.011E+00   4.391E+00   2.628E+00   5.192E-02   6.949E-02   9.263E-01   6.943E-01
3.277E+01   2   5000  0  -1     1000   0    1.212E+00   3.979E+00   2.877E+00   4.954E-02   7.975E-02   7.278E-01   6.858E-01
6.554E+01   2   5000  0  -1     1000   0    1.513E+00   3.610E+00   3.287E+00   3.223E-02   6.844E-02   4.443E-01   6.106E-01
1.000E+02   2   5000  0  -1     1000   0    1.821E+00   3.505E+00   3.568E+00   1.748E-02   4.932E-02   2.909E-01   5.181E-01
2.000E+02   2   5000  0  -1     1000   0    2.704E+00   3.368E+00   4.099E+00   2.724E-03   1.733E-02   9.005E-02   2.615E-01
#
#
# Fig = 2, Ts = 5000 K, dust = ISM, grain_size = MRN, Td = 1000 K, density_law = 1/r^1.0
# 0         1  2      3   4     5      6    7           8           9           10          11          12          13
#
0.000E+00   2   5000  0  -1     1000   1    1.062E-01   1.551E-01   6.660E-02   3.709E-02   2.157E-02   5.812E-03   4.115E-04
1.000E-03   2   5000  0  -1     1000   1    1.070E-01   2.246E-01   3.225E-01   3.712E-02   2.160E-02   6.206E-03   5.562E-04
2.000E-03   2   5000  0  -1     1000   1    1.081E-01   2.896E-01   5.067E-01   3.714E-02   2.163E-02   6.599E-03   7.008E-04
4.000E-03   2   5000  0  -1     1000   1    1.099E-01   4.088E-01   7.593E-01   3.719E-02   2.170E-02   7.387E-03   9.900E-04
8.000E-03   2   5000  0  -1     1000   1    1.138E-01   6.118E-01   1.049E+00   3.729E-02   2.183E-02   8.962E-03   1.568E-03
1.600E-02   2   5000  0  -1     1000   1    1.215E-01   9.251E-01   1.321E+00   3.749E-02   2.211E-02   1.211E-02   2.723E-03
3.200E-02   2   5000  0  -1     1000   1    1.362E-01   1.353E+00   1.534E+00   3.789E-02   2.265E-02   1.839E-02   5.029E-03
6.400E-02   2   5000  0  -1     1000   1    1.647E-01   1.866E+00   1.674E+00   3.868E-02   2.373E-02   3.092E-02   9.620E-03
1.280E-01   2   5000  0  -1     1000   1    2.158E-01   2.413E+00   1.755E+00   4.025E-02   2.589E-02   5.581E-02   1.872E-02
2.560E-01   2   5000  0  -1     1000   1    3.017E-01   2.930E+00   1.798E+00   4.336E-02   3.018E-02   1.047E-01   3.655E-02
5.120E-01   2   5000  0  -1     1000   1    4.270E-01   3.357E+00   1.818E+00   4.938E-02   3.858E-02   1.984E-01   7.048E-02
1.024E+00   2   5000  0  -1     1000   1    5.769E-01   3.647E+00   1.825E+00   6.051E-02   5.428E-02   3.646E-01   1.304E-01
2.048E+00   2   5000  0  -1     1000   1    7.142E-01   3.779E+00   1.832E+00   7.888E-02   8.029E-02   6.094E-01   2.193E-01
4.096E+00   2   5000  0  -1     1000   1    8.082E-01   3.764E+00   1.853E+00   1.039E-01   1.153E-01   8.622E-01   3.164E-01
8.192E+00   2   5000  0  -1     1000   1    8.422E-01   3.454E+00   1.858E+00   1.476E-01   1.691E-01   9.515E-01   3.507E-01
1.638E+01   2   5000  0  -1     1000   1    9.295E-01   3.273E+00   2.036E+00   1.645E-01   2.042E-01   9.723E-01   4.221E-01
3.277E+01   2   5000  0  -1     1000   1    1.099E+00   3.111E+00   2.388E+00   1.449E-01   2.102E-01   8.621E-01   5.179E-01
6.554E+01   2   5000  0  -1     1000   1    1.460E+00   3.075E+00   2.787E+00   8.637E-02   1.748E-01   6.935E-01   6.013E-01
1.000E+02   2   5000  0  -1     1000   1    1.846E+00   3.136E+00   3.017E+00   4.653E-02   1.343E-01   5.638E-01   6.041E-01
2.000E+02   2   5000  0  -1     1000   1    2.920E+00   3.473E+00   3.406E+00   7.316E-03   5.681E-02   3.252E-01   4.988E-01
#
#
# Fig = 2, Ts = 5000 K, dust = ISM, grain_size = MRN, Td = 1000K, density_law = 1/r^2.0
# 0         1  2      3   4     5      6    7           8           9           10          11          12          13
#
0.000E+00   2   5000  0  -1     1000   2    1.062E-01   1.551E-01   6.660E-02   3.709E-02   2.157E-02   5.812E-03   4.115E-04
1.000E-03   2   5000  0  -1     1000   2    1.078E-01   2.057E-01   1.178E-01   3.716E-02   2.163E-02   6.109E-03   4.534E-04
2.000E-03   2   5000  0  -1     1000   2    1.095E-01   2.538E-01   1.623E-01   3.722E-02   2.170E-02   6.405E-03   4.953E-04
4.000E-03   2   5000  0  -1     1000   2    1.125E-01   3.434E-01   2.357E-01   3.734E-02   2.184E-02   7.000E-03   5.791E-04
8.000E-03   2   5000  0  -1     1000   2    1.188E-01   5.000E-01   3.416E-01   3.759E-02   2.211E-02   8.187E-03   7.468E-04
1.600E-02   2   5000  0  -1     1000   2    1.312E-01   7.500E-01   4.678E-01   3.809E-02   2.266E-02   1.056E-02   1.082E-03
3.200E-02   2   5000  0  -1     1000   2    1.547E-01   1.102E+00   5.884E-01   3.908E-02   2.376E-02   1.532E-02   1.754E-03
6.400E-02   2   5000  0  -1     1000   2    1.967E-01   1.530E+00   6.818E-01   4.108E-02   2.596E-02   2.483E-02   3.098E-03
1.280E-01   2   5000  0  -1     1000   2    2.666E-01   1.977E+00   7.430E-01   4.507E-02   3.037E-02   4.385E-02   5.788E-03
2.560E-01   2   5000  0  -1     1000   2    3.667E-01   2.376E+00   7.803E-01   5.301E-02   3.918E-02   8.169E-02   1.116E-02
5.120E-01   2   5000  0  -1     1000   2    4.841E-01   2.678E+00   8.042E-01   6.857E-02   5.647E-02   1.554E-01   2.170E-02
1.024E+00   2   5000  0  -1     1000   2    5.932E-01   2.867E+00   8.262E-01   9.695E-02   8.828E-02   2.892E-01   4.122E-02
2.048E+00   2   5000  0  -1     1000   2    6.740E-01   2.959E+00   8.601E-01   1.410E-01   1.383E-01   4.934E-01   7.254E-02
4.096E+00   2   5000  0  -1     1000   2    7.327E-01   2.974E+00   9.255E-01   1.934E-01   2.002E-01   7.240E-01   1.131E-01
8.192E+00   2   5000  0  -1     1000   2    8.098E-01   2.930E+00   1.064E+00   2.354E-01   2.616E-01   9.081E-01   1.611E-01
1.638E+01   2   5000  0  -1     1000   2    9.464E-01   2.924E+00   1.326E+00   2.402E-01   3.028E-01   1.045E+00   2.361E-01
3.277E+01   2   5000  0  -1     1000   2    1.195E+00   2.916E+00   1.644E+00   2.056E-01   3.258E-01   1.117E+00   3.380E-01
6.554E+01   2   5000  0  -1     1000   2    1.654E+00   2.953E+00   1.975E+00   1.301E-01   3.147E-01   1.116E+00   4.583E-01
1.000E+02   2   5000  0  -1     1000   2    2.071E+00   3.043E+00   2.182E+00   7.854E-02   2.789E-01   1.075E+00   5.336E-01
2.000E+02   2   5000  0  -1     1000   2    2.985E+00   3.405E+00   2.532E+00   2.127E-02   1.753E-01   9.426E-01   6.462E-01
#
#
# Fig = 14, Ts = 10000 K, dust = ISM, grain_size = MRN, Td = 300 K, density_law = 1/r^0.0
# 0         1  2      3   4     5      6    7           8           9           10          11          12          13
#
0.000E+00  14  10000  0  -1      300   0    2.813E-02   4.724E-02   2.544E-02   5.890E-03   3.187E-03   7.777E-04   5.301E-05
1.000E-03  14  10000  0  -1      300   0    2.847E-02   1.757E-01   1.924E+00   5.888E-03   3.187E-03   8.753E-04   3.429E-04
2.000E-03  14  10000  0  -1      300   0    2.854E-02   2.906E-01   2.474E+00   5.887E-03   3.187E-03   9.730E-04   6.328E-04
4.000E-03  14  10000  0  -1      300   0    2.843E-02   4.896E-01   2.982E+00   5.887E-03   3.186E-03   1.168E-03   1.213E-03
8.000E-03  14  10000  0  -1      300   0    2.878E-02   8.031E-01   3.398E+00   5.883E-03   3.185E-03   1.559E-03   2.373E-03
1.600E-02  14  10000  0  -1      300   0    2.913E-02   1.245E+00   3.698E+00   5.877E-03   3.183E-03   2.340E-03   4.697E-03
3.200E-02  14  10000  0  -1      300   0    3.021E-02   1.801E+00   3.891E+00   5.864E-03   3.179E-03   3.903E-03   9.354E-03
6.400E-02  14  10000  0  -1      300   0    3.233E-02   2.443E+00   4.004E+00   5.836E-03   3.170E-03   7.024E-03   1.869E-02
1.280E-01  14  10000  0  -1      300   0    3.599E-02   3.138E+00   4.069E+00   5.782E-03   3.151E-03   1.325E-02   3.741E-02
2.560E-01  14  10000  0  -1      300   0    4.387E-02   3.865E+00   4.104E+00   5.663E-03   3.109E-03   2.553E-02   7.452E-02
5.120E-01  14  10000  0  -1      300   0    5.937E-02   4.608E+00   4.115E+00   5.411E-03   3.013E-03   4.906E-02   1.446E-01
1.024E+00  14  10000  0  -1      300   0    6.805E-02   5.049E+00   4.067E+00   5.694E-03   3.196E-03   7.815E-02   2.203E-01
2.048E+00  14  10000  0  -1      300   0    1.079E-01   5.723E+00   3.913E+00   5.453E-03   3.176E-03   1.444E-01   3.534E-01
4.096E+00  14  10000  0  -1      300   0    1.862E-01   6.294E+00   3.692E+00   5.035E-03   3.151E-03   2.425E-01   4.840E-01
8.192E+00  14  10000  0  -1      300   0    2.997E-01   6.632E+00   3.436E+00   4.936E-03   3.430E-03   3.603E-01   5.681E-01
1.638E+01  14  10000  0  -1      300   0    5.375E-01   6.800E+00   3.214E+00   4.118E-03   3.562E-03   4.367E-01   5.612E-01
3.277E+01  14  10000  0  -1      300   0    9.214E-01   6.688E+00   3.060E+00   2.871E-03   3.537E-03   3.911E-01   4.364E-01
6.554E+01  14  10000  0  -1      300   0    1.503E+00   6.312E+00   2.974E+00   1.381E-03   2.909E-03   2.276E-01   2.345E-01
1.000E+02  14  10000  0  -1      300   0    2.004E+00   5.977E+00   2.917E+00   6.373E-04   2.128E-03   1.223E-01   1.196E-01
2.000E+02  14  10000  0  -1      300   0    3.235E+00   5.236E+00   2.732E+00   6.916E-05   7.174E-04   2.083E-02   1.718E-02
#
#
# Fig = 14, Ts = 10000 K, dust = ISM, grain_size = MRN, Td = 600 K, density_law = 1/r^0.0
# 0         1  2      3   4     5      6    7           8           9           10          11          12          13
#
0.000E+00  14  10000  0  -1      600   0    2.813E-02   4.724E-02   2.544E-02   5.890E-03   3.187E-03   7.777E-04   5.301E-05
1.000E-03  14  10000  0  -1      600   0    2.936E-02   4.695E-01   2.336E+00   5.889E-03   3.190E-03   1.148E-03   6.578E-04
2.000E-03  14  10000  0  -1      600   0    3.039E-02   7.722E-01   2.741E+00   5.890E-03   3.193E-03   1.519E-03   1.263E-03
4.000E-03  14  10000  0  -1      600   0    3.226E-02   1.202E+00   3.038E+00   5.891E-03   3.200E-03   2.261E-03   2.472E-03
8.000E-03  14  10000  0  -1      600   0    3.590E-02   1.746E+00   3.231E+00   5.893E-03   3.212E-03   3.746E-03   4.892E-03
1.600E-02  14  10000  0  -1      600   0    4.332E-02   2.372E+00   3.344E+00   5.898E-03   3.236E-03   6.717E-03   9.732E-03
3.200E-02  14  10000  0  -1      600   0    5.809E-02   3.044E+00   3.405E+00   5.906E-03   3.285E-03   1.267E-02   1.942E-02
6.400E-02  14  10000  0  -1      600   0    8.644E-02   3.734E+00   3.435E+00   5.923E-03   3.381E-03   2.460E-02   3.875E-02
1.280E-01  14  10000  0  -1      600   0    1.402E-01   4.412E+00   3.445E+00   5.952E-03   3.571E-03   4.852E-02   7.716E-02
2.560E-01  14  10000  0  -1      600   0    2.374E-01   5.047E+00   3.439E+00   5.996E-03   3.934E-03   9.600E-02   1.518E-01
5.120E-01  14  10000  0  -1      600   0    3.988E-01   5.596E+00   3.409E+00   6.049E-03   4.605E-03   1.863E-01   2.866E-01
1.024E+00  14  10000  0  -1      600   0    5.284E-01   5.849E+00   3.398E+00   6.547E-03   5.616E-03   2.868E-01   4.367E-01
2.048E+00  14  10000  0  -1      600   0    8.119E-01   6.029E+00   3.209E+00   7.108E-03   7.916E-03   4.771E-01   6.107E-01
4.096E+00  14  10000  0  -1      600   0    1.130E+00   5.954E+00   2.964E+00   8.139E-03   1.215E-02   6.832E-01   6.972E-01
8.192E+00  14  10000  0  -1      600   0    1.401E+00   5.644E+00   2.707E+00   1.028E-02   1.970E-02   8.328E-01   6.713E-01
1.638E+01  14  10000  0  -1      600   0    1.633E+00   5.160E+00   2.557E+00   1.279E-02   3.035E-02   8.218E-01   5.767E-01
3.277E+01  14  10000  0  -1      600   0    1.837E+00   4.540E+00   2.567E+00   1.377E-02   3.943E-02   6.027E-01   4.270E-01
6.554E+01  14  10000  0  -1      600   0    2.126E+00   3.837E+00   2.747E+00   9.933E-03   3.711E-02   2.969E-01   2.482E-01
1.000E+02  14  10000  0  -1      600   0    2.416E+00   3.404E+00   2.894E+00   5.723E-03   2.792E-02   1.499E-01   1.434E-01
2.000E+02  14  10000  0  -1      600   0    3.243E+00   2.704E+00   3.107E+00   8.761E-04   9.159E-03   2.582E-02   3.006E-02   
#
#
# Fig = 14, Ts = 10000 K, dust = ISM, grain_size = MRN, Td = 1200 K, density_law = 1/r^0.0
# 0         1  2      3   4     5      6    7           8           9           10          11          12          13
#
0.000E+00  14  10000  0  -1     1200   0    2.813E-02   4.724E-02   2.544E-02   5.890E-03   3.187E-03   7.777E-04   5.301E-05
1.000E-03  14  10000  0  -1     1200   0    3.395E-02   9.447E-01   1.746E+00   5.902E-03   3.211E-03   1.791E-03   5.956E-04
2.000E-03  14  10000  0  -1     1200   0    3.943E-02   1.423E+00   1.963E+00   5.916E-03   3.234E-03   2.803E-03   1.138E-03
4.000E-03  14  10000  0  -1     1200   0    5.019E-02   1.998E+00   2.099E+00   5.943E-03   3.282E-03   4.830E-03   2.223E-03
8.000E-03  14  10000  0  -1     1200   0    7.110E-02   2.629E+00   2.177E+00   5.998E-03   3.377E-03   8.882E-03   4.391E-03
1.600E-02  14  10000  0  -1     1200   0    1.108E-01   3.274E+00   2.218E+00   6.106E-03   3.565E-03   1.699E-02   8.724E-03
3.200E-02  14  10000  0  -1     1200   0    1.822E-01   3.892E+00   2.237E+00   6.323E-03   3.943E-03   3.321E-02   1.737E-02
6.400E-02  14  10000  0  -1     1200   0    3.004E-01   4.442E+00   2.245E+00   6.754E-03   4.696E-03   6.564E-02   3.456E-02
1.280E-01  14  10000  0  -1     1200   0    4.731E-01   4.884E+00   2.243E+00   7.603E-03   6.197E-03   1.302E-01   6.841E-02
2.560E-01  14  10000  0  -1     1200   0    6.846E-01   5.194E+00   2.233E+00   9.255E-03   9.167E-03   2.560E-01   1.333E-01
5.120E-01  14  10000  0  -1     1200   0    8.958E-01   5.360E+00   2.210E+00   1.238E-02   1.490E-02   4.851E-01   2.474E-01
1.024E+00  14  10000  0  -1     1200   0    1.065E+00   5.372E+00   2.177E+00   1.789E-02   2.515E-02   8.276E-01   4.093E-01
2.048E+00  14  10000  0  -1     1200   0    1.162E+00   5.216E+00   2.137E+00   2.662E-02   4.092E-02   1.167E+00   5.563E-01
4.096E+00  14  10000  0  -1     1200   0    1.181E+00   4.927E+00   2.129E+00   3.893E-02   6.092E-02   1.330E+00   6.294E-01
8.192E+00  14  10000  0  -1     1200   0    1.110E+00   4.281E+00   2.178E+00   6.804E-02   9.972E-02   1.202E+00   5.950E-01
1.638E+01  14  10000  0  -1     1200   0    1.094E+00   3.822E+00   2.380E+00   8.715E-02   1.258E-01   9.932E-01   5.923E-01
3.277E+01  14  10000  0  -1     1200   0    1.150E+00   3.413E+00   2.812E+00   8.368E-02   1.272E-01   6.891E-01   6.117E-01
6.554E+01  14  10000  0  -1     1200   0    1.377E+00   3.175E+00   3.329E+00   5.011E-02   9.395E-02   4.089E-01   5.843E-01
1.000E+02  14  10000  0  -1     1200   0    1.668E+00   3.209E+00   3.613E+00   2.536E-02   6.213E-02   2.788E-01   5.175E-01
2.000E+02  14  10000  0  -1     1200   0    2.549E+00   3.260E+00   4.122E+00   3.498E-03   1.930E-02   9.078E-02   2.692E-01
#
#
# Fig = 14, Ts = 10000 K, dust = ISM, grain_size = MRN, Td = 300 K, density_law = 1/r^1.0
# 0         1  2      3   4     5      6    7           8           9           10          11          12          13
#
0.000E+00  14  10000  0  -1      300   1    2.813E-02   4.724E-02   2.544E-02   5.890E-03   3.187E-03   7.777E-04   5.301E-05
1.000E-03  14  10000  0  -1      300   1    2.886E-02   5.795E-01   2.011E+00   5.888E-03   3.188E-03   1.270E-03   5.391E-04
2.000E-03  14  10000  0  -1      300   1    2.933E-02   9.349E-01   2.353E+00   5.888E-03   3.189E-03   1.763E-03   1.025E-03
4.000E-03  14  10000  0  -1      300   1    3.022E-02   1.416E+00   2.595E+00   5.887E-03   3.191E-03   2.747E-03   1.996E-03
8.000E-03  14  10000  0  -1      300   1    3.240E-02   2.001E+00   2.746E+00   5.884E-03   3.196E-03   4.716E-03   3.937E-03
1.600E-02  14  10000  0  -1      300   1    3.628E-02   2.657E+00   2.831E+00   5.880E-03   3.205E-03   8.650E-03   7.811E-03
3.200E-02  14  10000  0  -1      300   1    4.445E-02   3.352E+00   2.875E+00   5.869E-03   3.224E-03   1.651E-02   1.553E-02
6.400E-02  14  10000  0  -1      300   1    6.008E-02   4.064E+00   2.896E+00   5.849E-03   3.259E-03   3.216E-02   3.083E-02
1.280E-01  14  10000  0  -1      300   1    9.162E-02   4.774E+00   2.901E+00   5.802E-03   3.329E-03   6.312E-02   6.083E-02
2.560E-01  14  10000  0  -1      300   1    1.521E-01   5.459E+00   2.894E+00   5.701E-03   3.458E-03   1.233E-01   1.180E-01
5.120E-01  14  10000  0  -1      300   1    2.652E-01   6.086E+00   2.870E+00   5.474E-03   3.685E-03   2.340E-01   2.192E-01
1.024E+00  14  10000  0  -1      300   1    3.820E-01   6.491E+00   2.798E+00   5.807E-03   4.353E-03   4.016E-01   3.518E-01
2.048E+00  14  10000  0  -1      300   1    6.242E-01   6.822E+00   2.678E+00   5.680E-03   5.322E-03   6.660E-01   5.226E-01
4.096E+00  14  10000  0  -1      300   1    9.156E-01   6.942E+00   2.542E+00   5.437E-03   6.662E-03   9.313E-01   6.445E-01
8.192E+00  14  10000  0  -1      300   1    1.214E+00   6.893E+00   2.456E+00   4.960E-03   8.000E-03   1.068E+00   6.832E-01
1.638E+01  14  10000  0  -1      300   1    1.403E+00   6.728E+00   2.481E+00   4.486E-03   8.609E-03   9.877E-01   6.464E-01
3.277E+01  14  10000  0  -1      300   1    1.719E+00   6.485E+00   2.649E+00   3.023E-03   7.761E-03   7.119E-01   5.438E-01
6.554E+01  14  10000  0  -1      300   1    2.130E+00   6.278E+00   2.925E+00   1.313E-03   4.923E-03   3.733E-01   3.676E-01
1.000E+02  14  10000  0  -1      300   1    2.478E+00   6.169E+00   3.099E+00   5.712E-04   2.952E-03   2.024E-01   2.340E-01
2.000E+02  14  10000  0  -1      300   1    3.459E+00   5.855E+00   3.325E+00   6.152E-05   7.844E-04   4.028E-02   5.733E-02
#
#
# Fig = 14, Ts = 10000 K, dust = ISM, grain_size = MRN, Td = 600 K, density_law = 1/r^1.0
# 0         1  2      3   4     5      6    7           8           9           10          11          12          13
#
0.000E+00  14  10000  0  -1      600   1    2.813E-02   4.724E-02   2.544E-02   5.890E-03   3.187E-03   7.777E-04   5.301E-05
1.000E-03  14  10000  0  -1      600   1    3.688E-02   8.388E-01   1.738E+00   5.902E-03   3.220E-03   1.629E-03   5.375E-04
2.000E-03  14  10000  0  -1      600   1    4.549E-02   1.284E+00   1.979E+00   5.915E-03   3.252E-03   2.480E-03   1.022E-03
4.000E-03  14  10000  0  -1      600   1    6.198E-02   1.830E+00   2.135E+00   5.942E-03   3.317E-03   4.180E-03   1.990E-03
8.000E-03  14  10000  0  -1      600   1    9.436E-02   2.434E+00   2.226E+00   5.993E-03   3.447E-03   7.579E-03   3.922E-03
1.600E-02  14  10000  0  -1      600   1    1.542E-01   3.050E+00   2.275E+00   6.098E-03   3.706E-03   1.437E-02   7.776E-03
3.200E-02  14  10000  0  -1      600   1    2.595E-01   3.629E+00   2.299E+00   6.307E-03   4.223E-03   2.790E-02   1.543E-02
6.400E-02  14  10000  0  -1      600   1    4.271E-01   4.124E+00   2.308E+00   6.720E-03   5.251E-03   5.476E-02   3.055E-02
1.280E-01  14  10000  0  -1      600   1    6.593E-01   4.502E+00   2.306E+00   7.533E-03   7.290E-03   1.076E-01   5.993E-02
2.560E-01  14  10000  0  -1      600   1    9.281E-01   4.747E+00   2.293E+00   9.105E-03   1.129E-02   2.089E-01   1.150E-01
5.120E-01  14  10000  0  -1      600   1    1.181E+00   4.871E+00   2.264E+00   1.203E-02   1.882E-02   3.906E-01   2.093E-01
1.024E+00  14  10000  0  -1      600   1    1.344E+00   4.879E+00   2.170E+00   1.690E-02   3.074E-02   6.422E-01   3.157E-01
2.048E+00  14  10000  0  -1      600   1    1.470E+00   4.752E+00   2.027E+00   2.596E-02   5.303E-02   9.863E-01   4.248E-01
4.096E+00  14  10000  0  -1      600   1    1.534E+00   4.539E+00   1.867E+00   3.790E-02   8.210E-02   1.254E+00   4.663E-01
8.192E+00  14  10000  0  -1      600   1    1.570E+00   4.297E+00   1.812E+00   4.835E-02   1.082E-01   1.323E+00   4.672E-01
1.638E+01  14  10000  0  -1      600   1    1.637E+00   4.035E+00   1.963E+00   5.086E-02   1.211E-01   1.163E+00   4.724E-01
3.277E+01  14  10000  0  -1      600   1    1.781E+00   3.757E+00   2.345E+00   4.199E-02   1.142E-01   8.490E-01   4.901E-01
6.554E+01  14  10000  0  -1      600   1    2.132E+00   3.599E+00   2.796E+00   2.127E-02   7.994E-02   5.137E-01   4.494E-01
1.000E+02  14  10000  0  -1      600   1    2.494E+00   3.633E+00   3.030E+00   9.665E-03   5.069E-02   3.362E-01   3.648E-01
2.000E+02  14  10000  0  -1      600   1    3.449E+00   3.831E+00   3.364E+00   1.105E-03   1.397E-02   1.112E-01   1.642E-01
#
#
# Fig = 14, Ts = 10000 K, dust = ISM, grain_size = MRN, Td = 1200 K, density_law = 1/r^1.0
# 0         1  2      3   4     5      6    7           8           9           10          11          12          13
#
0.000E+00  14  10000  0  -1     1200   1    2.813E-02   4.724E-02   2.544E-02   5.890E-03   3.187E-03   7.777E-04   5.301E-05
1.000E-03  14  10000  0  -1     1200   1    4.584E-02   8.723E-01   1.148E+00   5.976E-03   3.287E-03   1.715E-03   3.288E-04
2.000E-03  14  10000  0  -1     1200   1    6.270E-02   1.313E+00   1.336E+00   6.062E-03   3.386E-03   2.651E-03   6.044E-04
4.000E-03  14  10000  0  -1     1200   1    9.392E-02   1.831E+00   1.460E+00   6.235E-03   3.584E-03   4.523E-03   1.155E-03
8.000E-03  14  10000  0  -1     1200   1    1.494E-01   2.371E+00   1.532E+00   6.581E-03   3.981E-03   8.260E-03   2.255E-03
1.600E-02  14  10000  0  -1     1200   1    2.383E-01   2.872E+00   1.571E+00   7.270E-03   4.774E-03   1.571E-02   4.449E-03
3.200E-02  14  10000  0  -1     1200   1    3.609E-01   3.283E+00   1.592E+00   8.644E-03   6.355E-03   3.053E-02   8.809E-03
6.400E-02  14  10000  0  -1     1200   1    4.989E-01   3.577E+00   1.602E+00   1.138E-02   9.498E-03   5.981E-02   1.742E-02
1.280E-01  14  10000  0  -1     1200   1    6.239E-01   3.756E+00   1.607E+00   1.679E-02   1.572E-02   1.168E-01   3.417E-02
2.560E-01  14  10000  0  -1     1200   1    7.147E-01   3.844E+00   1.609E+00   2.731E-02   2.781E-02   2.239E-01   6.563E-02
5.120E-01  14  10000  0  -1     1200   1    7.675E-01   3.859E+00   1.611E+00   4.677E-02   5.000E-02   4.084E-01   1.199E-01
1.024E+00  14  10000  0  -1     1200   1    7.870E-01   3.809E+00   1.617E+00   7.850E-02   8.544E-02   6.664E-01   1.968E-01
2.048E+00  14  10000  0  -1     1200   1    7.787E-01   3.685E+00   1.632E+00   1.199E-01   1.295E-01   9.013E-01   2.697E-01
4.096E+00  14  10000  0  -1     1200   1    7.319E-01   3.323E+00   1.596E+00   1.810E-01   1.873E-01   9.333E-01   2.703E-01
8.192E+00  14  10000  0  -1     1200   1    7.250E-01   3.110E+00   1.713E+00   2.159E-01   2.219E-01   9.093E-01   2.932E-01
1.638E+01  14  10000  0  -1     1200   1    7.900E-01   3.006E+00   2.024E+00   2.148E-01   2.344E-01   8.726E-01   3.749E-01
3.277E+01  14  10000  0  -1     1200   1    9.595E-01   2.985E+00   2.428E+00   1.730E-01   2.208E-01   8.060E-01   5.023E-01
6.554E+01  14  10000  0  -1     1200   1    1.351E+00   3.045E+00   2.793E+00   9.882E-02   1.808E-01   6.976E-01   6.083E-01
1.000E+02  14  10000  0  -1     1200   1    1.765E+00   3.125E+00   3.007E+00   5.270E-02   1.412E-01   5.864E-01   6.230E-01
2.000E+02  14  10000  0  -1     1200   1    2.871E+00   3.476E+00   3.389E+00   8.284E-03   6.147E-02   3.530E-01   5.330E-01
#
#
# Fig = 15, Ts = 14454 K, dust = ISM, grain_size = MRN, Td = 600 K, density_law = 1/r^0.0
# 0         1  2      3   4     5      6    7           8           9           10          11          12          13
#
0.000E+00  15  14454  0  -1      600   0    5.780E-03   1.541E-02   1.303E-02   2.102E-03   1.114E-03   2.640E-04   1.779E-05
1.000E-04  15  14454  0  -1      600   0    6.098E-03   2.228E-01   1.769E+00   2.102E-03   1.114E-03   3.196E-04   1.085E-04
2.000E-04  15  14454  0  -1      600   0    6.828E-03   3.963E-01   2.254E+00   2.102E-03   1.115E-03   3.753E-04   1.993E-04
4.000E-04  15  14454  0  -1      600   0    7.407E-03   6.775E-01   2.675E+00   2.102E-03   1.116E-03   4.866E-04   3.808E-04
8.000E-04  15  14454  0  -1      600   0    9.238E-03   1.084E+00   2.993E+00   2.103E-03   1.118E-03   7.092E-04   7.438E-04
1.600E-03  15  14454  0  -1      600   0    1.240E-02   1.610E+00   3.204E+00   2.104E-03   1.122E-03   1.154E-03   1.470E-03
3.200E-03  15  14454  0  -1      600   0    1.883E-02   2.222E+00   3.329E+00   2.107E-03   1.130E-03   2.045E-03   2.921E-03
6.400E-03  15  14454  0  -1      600   0    3.112E-02   2.887E+00   3.397E+00   2.112E-03   1.146E-03   3.826E-03   5.821E-03
1.280E-02  15  14454  0  -1      600   0    5.587E-02   3.572E+00   3.433E+00   2.123E-03   1.178E-03   7.387E-03   1.162E-02
2.560E-02  15  14454  0  -1      600   0    1.028E-01   4.247E+00   3.450E+00   2.144E-03   1.242E-03   1.451E-02   2.317E-02
5.120E-02  15  14454  0  -1      600   0    1.872E-01   4.884E+00   3.455E+00   2.185E-03   1.369E-03   2.873E-02   4.611E-02
1.024E-01  15  14454  0  -1      600   0    3.292E-01   5.446E+00   3.451E+00   2.265E-03   1.617E-03   5.700E-02   9.114E-02
2.048E-01  15  14454  0  -1      600   0    5.421E-01   5.899E+00   3.434E+00   2.416E-03   2.099E-03   1.122E-01   1.766E-01
4.096E-01  15  14454  0  -1      600   0    8.137E-01   6.216E+00   3.393E+00   2.684E-03   2.994E-03   2.143E-01   3.247E-01
8.192E-01  15  14454  0  -1      600   0    1.004E+00   6.339E+00   3.365E+00   3.056E-03   4.062E-03   3.257E-01   4.813E-01
1.638E+00  15  14454  0  -1      600   0    1.300E+00   6.303E+00   3.162E+00   3.922E-03   6.847E-03   5.314E-01   6.508E-01
3.277E+00  15  14454  0  -1      600   0    1.535E+00   6.079E+00   2.899E+00   5.498E-03   1.192E-02   7.524E-01   7.238E-01
6.554E+00  15  14454  0  -1      600   0    1.701E+00   5.709E+00   2.620E+00   8.172E-03   2.064E-02   9.269E-01   6.892E-01
1.000E+01  15  14454  0  -1      600   0    1.767E+00   5.414E+00   2.491E+00   1.047E-02   2.808E-02   9.607E-01   6.344E-01
#
#
# Fig = 15, Ts = 14454 K, dust = ISM, grain_size = MRN, Td = 1200 K, density_law = 1/r^0.0
# 0         1  2      3   4     5      6    7           8           9           10          11          12          13
#
0.000E+00  15  14454  0  -1     1200   0    5.780E-03   1.541E-02   1.303E-02   2.102E-03   1.114E-03   2.640E-04   1.779E-05
1.000E-04  15  14454  0  -1     1200   0    8.244E-03   5.058E-01   1.385E+00   2.104E-03   1.118E-03   4.160E-04   9.923E-05
2.000E-04  15  14454  0  -1     1200   0    1.086E-02   8.401E-01   1.698E+00   2.106E-03   1.121E-03   5.680E-04   1.806E-04
4.000E-04  15  14454  0  -1     1200   0    1.526E-02   1.299E+00   1.930E+00   2.110E-03   1.128E-03   8.720E-04   3.435E-04
8.000E-04  15  14454  0  -1     1200   0    2.491E-02   1.859E+00   2.080E+00   2.118E-03   1.143E-03   1.480E-03   6.691E-04
1.600E-03  15  14454  0  -1     1200   0    4.315E-02   2.483E+00   2.167E+00   2.136E-03   1.172E-03   2.696E-03   1.320E-03
3.200E-03  15  14454  0  -1     1200   0    7.795E-02   3.129E+00   2.213E+00   2.170E-03   1.229E-03   5.127E-03   2.622E-03
6.400E-03  15  14454  0  -1     1200   0    1.414E-01   3.756E+00   2.238E+00   2.237E-03   1.344E-03   9.985E-03   5.222E-03
1.280E-02  15  14454  0  -1     1200   0    2.480E-01   4.323E+00   2.249E+00   2.373E-03   1.572E-03   1.969E-02   1.041E-02
2.560E-02  15  14454  0  -1     1200   0    4.079E-01   4.790E+00   2.254E+00   2.642E-03   2.028E-03   3.905E-02   2.073E-02
5.120E-02  15  14454  0  -1     1200   0    6.099E-01   5.133E+00   2.253E+00   3.176E-03   2.937E-03   7.755E-02   4.115E-02
1.024E-01  15  14454  0  -1     1200   0    8.191E-01   5.353E+00   2.248E+00   4.229E-03   4.741E-03   1.533E-01   8.094E-02
2.048E-01  15  14454  0  -1     1200   0    9.966E-01   5.467E+00   2.237E+00   6.278E-03   8.288E-03   2.977E-01   1.555E-01
4.096E-01  15  14454  0  -1     1200   0    1.123E+00   5.488E+00   2.215E+00   1.014E-02   1.503E-02   5.502E-01   2.819E-01
8.192E-01  15  14454  0  -1     1200   0    1.196E+00   5.403E+00   2.181E+00   1.687E-02   2.674E-02   9.055E-01   4.496E-01
1.638E+00  15  14454  0  -1     1200   0    1.185E+00   5.113E+00   2.237E+00   2.775E-02   4.357E-02   1.129E+00   5.902E-01
3.277E+00  15  14454  0  -1     1200   0    1.157E+00   4.698E+00   2.124E+00   4.764E-02   7.289E-02   1.290E+00   6.074E-01
6.554E+00  15  14454  0  -1     1200   0    1.104E+00   4.234E+00   2.070E+00   7.439E-02   1.084E-01   1.250E+00   5.603E-01
1.000E+01  15  14454  0  -1     1200   0    1.073E+00   3.947E+00   2.129E+00   9.055E-02   1.283E-01   1.136E+00   5.375E-01
#
#
# Fig = 17, Ts = 2500 K, dust = Sil-Ossw, grain_size = 0.05 micron, Td = 600 K, density_law = RDW
# 0         1  2      3   4     5      6    7           8           9           10          11          12          13
#
0.000E+00  17   2500  1   0.05   600  -1    2.831E-01   3.925E-01   1.524E-01   1.751E-01   1.198E-01   4.017E-02   3.078E-03
1.000E-03  17   2500  1   0.05   600  -1    2.833E-01   3.999E-01   1.608E-01   1.751E-01   1.198E-01   4.046E-02   3.124E-03
2.000E-03  17   2500  1   0.05   600  -1    2.833E-01   4.075E-01   1.693E-01   1.751E-01   1.198E-01   4.074E-02   3.171E-03
4.000E-03  17   2500  1   0.05   600  -1    2.834E-01   4.225E-01   1.856E-01   1.751E-01   1.198E-01   4.131E-02   3.264E-03
8.000E-03  17   2500  1   0.05   600  -1    2.840E-01   4.513E-01   2.163E-01   1.751E-01   1.199E-01   4.244E-02   3.449E-03
1.600E-02  17   2500  1   0.05   600  -1    2.851E-01   5.068E-01   2.709E-01   1.750E-01   1.200E-01   4.471E-02   3.821E-03
3.200E-02  17   2500  1   0.05   600  -1    2.873E-01   6.094E-01   3.593E-01   1.750E-01   1.202E-01   4.924E-02   4.565E-03
6.400E-02  17   2500  1   0.05   600  -1    2.912E-01   7.880E-01   4.832E-01   1.750E-01   1.206E-01   5.824E-02   6.052E-03
1.280E-01  17   2500  1   0.05   600  -1    2.993E-01   1.070E+00   6.273E-01   1.749E-01   1.215E-01   7.607E-02   9.027E-03
2.560E-01  17   2500  1   0.05   600  -1    3.150E-01   1.466E+00   7.664E-01   1.748E-01   1.232E-01   1.110E-01   1.497E-02
5.120E-01  17   2500  1   0.05   600  -1    3.468E-01   1.948E+00   8.876E-01   1.746E-01   1.267E-01   1.780E-01   2.684E-02
1.024E+00  17   2500  1   0.05   600  -1    4.073E-01   2.459E+00   1.001E+00   1.741E-01   1.336E-01   3.004E-01   5.029E-02
2.048E+00  17   2500  1   0.05   600  -1    5.180E-01   2.918E+00   1.135E+00   1.730E-01   1.470E-01   5.046E-01   9.556E-02
4.096E+00  17   2500  1   0.05   600  -1    7.052E-01   3.237E+00   1.321E+00   1.697E-01   1.713E-01   7.890E-01   1.774E-01
8.192E+00  17   2500  1   0.05   600  -1    9.872E-01   3.354E+00   1.581E+00   1.592E-01   2.084E-01   1.068E+00   3.051E-01
1.638E+01  17   2500  1   0.05   600  -1    1.370E+00   3.304E+00   1.908E+00   1.302E-01   2.425E-01   1.188E+00   4.584E-01
3.277E+01  17   2500  1   0.05   600  -1    1.888E+00   3.279E+00   2.292E+00   7.691E-02   2.308E-01   1.105E+00   6.078E-01
6.554E+01  17   2500  1   0.05   600  -1    2.623E+00   3.552E+00   2.718E+00   2.533E-02   1.496E-01   9.205E-01   7.496E-01
1.000E+02  17   2500  1   0.05   600  -1    3.254E+00   3.625E+00   3.098E+00   9.363E-03   9.886E-02   6.511E-01   7.521E-01
2.000E+02  17   2500  1   0.05   600  -1    4.504E+00   4.448E+00   3.721E+00   6.144E-04   2.051E-02   2.881E-01   5.905E-01
#
#
# Fig = 17, Ts = 2500 K, dust = Sil-Ossw, grain_size = 0.05 micron, Td = 1200 K, density_law = RDW
# 0         1  2      3   4     5      6    7           8           9           10          11          12          13
#
0.000E+00  17   2500  1   0.05  1200  -1    2.831E-01   3.925E-01   1.524E-01   1.751E-01   1.198E-01   4.017E-02   3.078E-03
1.000E-03  17   2500  1   0.05  1200  -1    2.832E-01   3.960E-01   1.534E-01   1.751E-01   1.198E-01   4.031E-02   3.092E-03
2.000E-03  17   2500  1   0.05  1200  -1    2.830E-01   3.996E-01   1.546E-01   1.751E-01   1.198E-01   4.045E-02   3.106E-03
4.000E-03  17   2500  1   0.05  1200  -1    2.836E-01   4.064E-01   1.569E-01   1.751E-01   1.199E-01   4.073E-02   3.134E-03
8.000E-03  17   2500  1   0.05  1200  -1    2.840E-01   4.197E-01   1.616E-01   1.753E-01   1.200E-01   4.128E-02   3.190E-03
1.600E-02  17   2500  1   0.05  1200  -1    2.847E-01   4.461E-01   1.702E-01   1.755E-01   1.203E-01   4.238E-02   3.301E-03
3.200E-02  17   2500  1   0.05  1200  -1    2.861E-01   4.971E-01   1.863E-01   1.759E-01   1.207E-01   4.458E-02   3.524E-03
6.400E-02  17   2500  1   0.05  1200  -1    2.890E-01   5.904E-01   2.140E-01   1.768E-01   1.217E-01   4.896E-02   3.970E-03
1.280E-01  17   2500  1   0.05  1200  -1    2.948E-01   7.508E-01   2.569E-01   1.786E-01   1.235E-01   5.763E-02   4.862E-03
2.560E-01  17   2500  1   0.05  1200  -1    3.062E-01   9.990E-01   3.149E-01   1.821E-01   1.273E-01   7.465E-02   6.643E-03
5.120E-01  17   2500  1   0.05  1200  -1    3.274E-01   1.332E+00   3.846E-01   1.891E-01   1.348E-01   1.074E-01   1.019E-02
1.024E+00  17   2500  1   0.05  1200  -1    3.661E-01   1.704E+00   4.674E-01   2.023E-01   1.495E-01   1.678E-01   1.718E-02
2.048E+00  17   2500  1   0.05  1200  -1    4.299E-01   2.038E+00   5.775E-01   2.265E-01   1.774E-01   2.708E-01   3.070E-02
4.096E+00  17   2500  1   0.05  1200  -1    5.286E-01   2.253E+00   7.373E-01   2.655E-01   2.278E-01   4.237E-01   5.564E-02
8.192E+00  17   2500  1   0.05  1200  -1    6.737E-01   2.314E+00   9.640E-01   3.133E-01   3.072E-01   6.048E-01   9.787E-02
1.638E+01  17   2500  1   0.05  1200  -1    8.927E-01   2.277E+00   1.257E+00   3.354E-01   4.024E-01   7.654E-01   1.623E-01
3.277E+01  17   2500  1   0.05  1200  -1    1.226E+00   2.292E+00   1.600E+00   2.823E-01   4.603E-01   8.876E-01   2.579E-01
6.554E+01  17   2500  1   0.05  1200  -1    1.679E+00   2.501E+00   1.966E+00   1.704E-01   4.216E-01   9.857E-01   4.013E-01
1.000E+02  17   2500  1   0.05  1200  -1    1.985E+00   2.731E+00   2.196E+00   1.074E-01   3.524E-01   1.019E+00   5.128E-01
2.000E+02  17   2500  1   0.05  1200  -1    2.527E+00   3.227E+00   2.596E+00   3.947E-02   2.133E-01   9.729E-01   7.077E-01
#
#
# Fig = 17, Ts = 2500 K, dust = Sil-Ossw, grain_size = 0.10 micron, Td = 600 K, density_law = RDW
# 0         1  2      3   4     5      6    7           8           9           10          11          12          13
#
0.000E+00  17   2500  1   0.10   600  -1    2.831E-01   3.925E-01   1.524E-01   1.751E-01   1.198E-01   4.017E-02   3.078E-03
1.000E-03  17   2500  1   0.10   600  -1    2.831E-01   3.948E-01   1.549E-01   1.751E-01   1.198E-01   4.026E-02   3.092E-03
2.000E-03  17   2500  1   0.10   600  -1    2.831E-01   3.970E-01   1.575E-01   1.751E-01   1.198E-01   4.034E-02   3.106E-03
4.000E-03  17   2500  1   0.10   600  -1    2.833E-01   4.013E-01   1.625E-01   1.751E-01   1.198E-01   4.051E-02   3.133E-03
8.000E-03  17   2500  1   0.10   600  -1    2.833E-01   4.104E-01   1.724E-01   1.751E-01   1.198E-01   4.085E-02   3.188E-03
1.600E-02  17   2500  1   0.10   600  -1    2.834E-01   4.283E-01   1.914E-01   1.751E-01   1.198E-01   4.153E-02   3.299E-03
3.200E-02  17   2500  1   0.10   600  -1    2.841E-01   4.624E-01   2.271E-01   1.751E-01   1.199E-01   4.288E-02   3.520E-03
6.400E-02  17   2500  1   0.10   600  -1    2.855E-01   5.278E-01   2.892E-01   1.751E-01   1.201E-01   4.560E-02   3.963E-03
1.280E-01  17   2500  1   0.10   600  -1    2.877E-01   6.478E-01   3.867E-01   1.751E-01   1.203E-01   5.105E-02   4.853E-03
2.560E-01  17   2500  1   0.10   600  -1    2.928E-01   8.528E-01   5.177E-01   1.751E-01   1.209E-01   6.196E-02   6.647E-03
5.120E-01  17   2500  1   0.10   600  -1    3.023E-01   1.171E+00   6.623E-01   1.752E-01   1.221E-01   8.385E-02   1.028E-02
1.024E+00  17   2500  1   0.10   600  -1    3.215E-01   1.605E+00   7.953E-01   1.754E-01   1.244E-01   1.274E-01   1.765E-02
2.048E+00  17   2500  1   0.10   600  -1    3.594E-01   2.117E+00   9.090E-01   1.758E-01   1.290E-01   2.118E-01   3.258E-02
4.096E+00  17   2500  1   0.10   600  -1    4.296E-01   2.636E+00   1.019E+00   1.761E-01   1.379E-01   3.652E-01   6.217E-02
8.192E+00  17   2500  1   0.10   600  -1    5.519E-01   3.077E+00   1.158E+00   1.754E-01   1.537E-01   6.107E-01   1.181E-01
1.638E+01  17   2500  1   0.10   600  -1    7.459E-01   3.359E+00   1.355E+00   1.706E-01   1.788E-01   9.212E-01   2.136E-01
3.277E+01  17   2500  1   0.10   600  -1    1.028E+00   3.444E+00   1.626E+00   1.549E-01   2.106E-01   1.174E+00   3.495E-01
6.554E+01  17   2500  1   0.10   600  -1    1.421E+00   3.391E+00   1.957E+00   1.192E-01   2.325E-01   1.233E+00   4.982E-01
1.000E+02  17   2500  1   0.10   600  -1    1.701E+00   3.314E+00   2.232E+00   9.078E-02   2.294E-01   1.134E+00   5.899E-01
2.000E+02  17   2500  1   0.10   600  -1    2.398E+00   3.357E+00   2.653E+00   3.728E-02   1.790E-01   9.208E-01   7.061E-01
#
#
# Fig = 17, Ts = 2500 K, dust = Sil-Ossw, grain_size = 0.10 micron, Td = 1200 K, density_law = RDW
# 0         1  2      3   4     5      6    7           8           9           10          11          12          13
#
0.000E+00  17   2500  1   0.10  1200  -1    2.831E-01   3.925E-01   1.524E-01   1.751E-01   1.198E-01   4.017E-02   3.078E-03
1.000E-03  17   2500  1   0.10  1200  -1    2.830E-01   3.936E-01   1.527E-01   1.751E-01   1.198E-01   4.021E-02   3.082E-03
2.000E-03  17   2500  1   0.10  1200  -1    2.832E-01   3.944E-01   1.530E-01   1.751E-01   1.198E-01   4.025E-02   3.086E-03
4.000E-03  17   2500  1   0.10  1200  -1    2.832E-01   3.966E-01   1.535E-01   1.751E-01   1.198E-01   4.034E-02   3.094E-03
8.000E-03  17   2500  1   0.10  1200  -1    2.830E-01   4.008E-01   1.550E-01   1.751E-01   1.198E-01   4.050E-02   3.111E-03
1.600E-02  17   2500  1   0.10  1200  -1    2.833E-01   4.087E-01   1.577E-01   1.752E-01   1.199E-01   4.082E-02   3.143E-03
3.200E-02  17   2500  1   0.10  1200  -1    2.840E-01   4.243E-01   1.628E-01   1.753E-01   1.201E-01   4.146E-02   3.208E-03
6.400E-02  17   2500  1   0.10  1200  -1    2.847E-01   4.551E-01   1.727E-01   1.756E-01   1.204E-01   4.276E-02   3.338E-03
1.280E-01  17   2500  1   0.10  1200  -1    2.862E-01   5.141E-01   1.906E-01   1.762E-01   1.209E-01   4.535E-02   3.599E-03
2.560E-01  17   2500  1   0.10  1200  -1    2.897E-01   6.214E-01   2.209E-01   1.773E-01   1.221E-01   5.055E-02   4.126E-03
5.120E-01  17   2500  1   0.10  1200  -1    2.963E-01   8.042E-01   2.669E-01   1.797E-01   1.245E-01   6.098E-02   5.192E-03
1.024E+00  17   2500  1   0.10  1200  -1    3.093E-01   1.082E+00   3.271E-01   1.843E-01   1.292E-01   8.181E-02   7.363E-03
2.048E+00  17   2500  1   0.10  1200  -1    3.334E-01   1.443E+00   3.981E-01   1.936E-01   1.388E-01   1.225E-01   1.177E-02
4.096E+00  17   2500  1   0.10  1200  -1    3.764E-01   1.827E+00   4.835E-01   2.112E-01   1.575E-01   1.979E-01   2.057E-02
8.192E+00  17   2500  1   0.10  1200  -1    4.459E-01   2.145E+00   5.994E-01   2.413E-01   1.919E-01   3.232E-01   3.737E-02
1.638E+01  17   2500  1   0.10  1200  -1    5.497E-01   2.323E+00   7.700E-01   2.851E-01   2.494E-01   4.951E-01   6.701E-02
3.277E+01  17   2500  1   0.10  1200  -1    7.020E-01   2.350E+00   1.009E+00   3.288E-01   3.310E-01   6.734E-01   1.136E-01
6.554E+01  17   2500  1   0.10  1200  -1    9.331E-01   2.301E+00   1.305E+00   3.352E-01   4.174E-01   8.116E-01   1.798E-01
1.000E+02  17   2500  1   0.10  1200  -1    1.129E+00   2.295E+00   1.501E+00   3.038E-01   4.532E-01   8.767E-01   2.325E-01
2.000E+02  17   2500  1   0.10  1200  -1    1.546E+00   2.419E+00   1.838E+00   2.039E-01   4.465E-01   9.679E-01   3.503E-01
#
#
# Fig = 17, Ts = 2500 K, dust = Sil-Ossw, grain_size = 0.20 micron, Td = 600 K, density_law = RDW
# 0         1  2      3   4     5      6    7           8           9           10          11          12          13
#
0.000E+00  17   2500  1   0.20   600  -1    2.831E-01   3.925E-01   1.524E-01   1.751E-01   1.198E-01   4.017E-02   3.078E-03
1.000E-03  17   2500  1   0.20   600  -1    2.831E-01   3.944E-01   1.544E-01   1.751E-01   1.198E-01   4.024E-02   3.090E-03
2.000E-03  17   2500  1   0.20   600  -1    2.831E-01   3.964E-01   1.565E-01   1.751E-01   1.198E-01   4.032E-02   3.101E-03
4.000E-03  17   2500  1   0.20   600  -1    2.833E-01   3.999E-01   1.607E-01   1.751E-01   1.198E-01   4.046E-02   3.124E-03
8.000E-03  17   2500  1   0.20   600  -1    2.832E-01   4.075E-01   1.689E-01   1.751E-01   1.198E-01   4.074E-02   3.170E-03
1.600E-02  17   2500  1   0.20   600  -1    2.832E-01   4.226E-01   1.849E-01   1.751E-01   1.198E-01   4.131E-02   3.262E-03
3.200E-02  17   2500  1   0.20   600  -1    2.839E-01   4.514E-01   2.150E-01   1.751E-01   1.199E-01   4.245E-02   3.446E-03
6.400E-02  17   2500  1   0.20   600  -1    2.850E-01   5.073E-01   2.687E-01   1.751E-01   1.200E-01   4.475E-02   3.817E-03
1.280E-01  17   2500  1   0.20   600  -1    2.869E-01   6.117E-01   3.558E-01   1.752E-01   1.203E-01   4.938E-02   4.564E-03
2.560E-01  17   2500  1   0.20   600  -1    2.910E-01   7.958E-01   4.787E-01   1.754E-01   1.209E-01   5.878E-02   6.083E-03
5.120E-01  17   2500  1   0.20   600  -1    2.992E-01   1.094E+00   6.211E-01   1.758E-01   1.221E-01   7.811E-02   9.217E-03
1.024E+00  17   2500  1   0.20   600  -1    3.165E-01   1.524E+00   7.544E-01   1.765E-01   1.246E-01   1.185E-01   1.580E-02
2.048E+00  17   2500  1   0.20   600  -1    3.518E-01   2.062E+00   8.603E-01   1.781E-01   1.299E-01   2.026E-01   2.980E-02
4.096E+00  17   2500  1   0.20   600  -1    4.187E-01   2.623E+00   9.471E-01   1.808E-01   1.402E-01   3.667E-01   5.843E-02
8.192E+00  17   2500  1   0.20   600  -1    5.270E-01   3.097E+00   1.048E+00   1.830E-01   1.568E-01   6.345E-01   1.109E-01
1.638E+01  17   2500  1   0.20   600  -1    6.817E-01   3.423E+00   1.200E+00   1.794E-01   1.772E-01   9.684E-01   1.948E-01
3.277E+01  17   2500  1   0.20   600  -1    8.572E-01   3.545E+00   1.474E+00   1.714E-01   1.990E-01   1.217E+00   3.151E-01
6.554E+01  17   2500  1   0.20   600  -1    1.144E+00   3.571E+00   1.800E+00   1.397E-01   2.113E-01   1.323E+00   4.625E-01
1.000E+02  17   2500  1   0.20   600  -1    1.399E+00   3.552E+00   2.015E+00   1.102E-01   2.107E-01   1.297E+00   5.529E-01
2.000E+02  17   2500  1   0.20   600  -1    2.015E+00   3.534E+00   2.385E+00   5.529E-02   1.865E-01   1.130E+00   6.765E-01
#
#
# Fig = 17, Ts = 2500 K, dust = Sil-Ossw, grain_size = 0.10 micron, Td = 1200 K, density_law = RDW
# 0         1  2      3   4     5      6    7           8           9           10          11          12          13
#
0.000E+00  17   2500  1   0.20  1200  -1    2.831E-01   3.925E-01   1.524E-01   1.751E-01   1.198E-01   4.017E-02   3.078E-03
1.000E-03  17   2500  1   0.20  1200  -1    2.830E-01   3.933E-01   1.526E-01   1.751E-01   1.198E-01   4.020E-02   3.081E-03
2.000E-03  17   2500  1   0.20  1200  -1    2.832E-01   3.939E-01   1.528E-01   1.751E-01   1.198E-01   4.024E-02   3.084E-03
4.000E-03  17   2500  1   0.20  1200  -1    2.832E-01   3.956E-01   1.533E-01   1.751E-01   1.198E-01   4.030E-02   3.090E-03
8.000E-03  17   2500  1   0.20  1200  -1    2.829E-01   3.990E-01   1.543E-01   1.751E-01   1.198E-01   4.042E-02   3.103E-03
1.600E-02  17   2500  1   0.20  1200  -1    2.832E-01   4.049E-01   1.562E-01   1.752E-01   1.199E-01   4.067E-02   3.127E-03
3.200E-02  17   2500  1   0.20  1200  -1    2.837E-01   4.171E-01   1.599E-01   1.753E-01   1.200E-01   4.117E-02   3.177E-03
6.400E-02  17   2500  1   0.20  1200  -1    2.843E-01   4.411E-01   1.674E-01   1.756E-01   1.203E-01   4.218E-02   3.277E-03
1.280E-01  17   2500  1   0.20  1200  -1    2.851E-01   4.881E-01   1.809E-01   1.761E-01   1.207E-01   4.422E-02   3.478E-03
2.560E-01  17   2500  1   0.20  1200  -1    2.877E-01   5.758E-01   2.051E-01   1.772E-01   1.218E-01   4.835E-02   3.889E-03
5.120E-01  17   2500  1   0.20  1200  -1    2.923E-01   7.332E-01   2.437E-01   1.794E-01   1.238E-01   5.683E-02   4.737E-03
1.024E+00  17   2500  1   0.20  1200  -1    3.016E-01   9.902E-01   2.969E-01   1.842E-01   1.282E-01   7.455E-02   6.526E-03
2.048E+00  17   2500  1   0.20  1200  -1    3.198E-01   1.353E+00   3.593E-01   1.942E-01   1.375E-01   1.117E-01   1.035E-02
4.096E+00  17   2500  1   0.20  1200  -1    3.534E-01   1.763E+00   4.273E-01   2.143E-01   1.565E-01   1.854E-01   1.830E-02
8.192E+00  17   2500  1   0.20  1200  -1    4.069E-01   2.117E+00   5.118E-01   2.478E-01   1.901E-01   3.120E-01   3.329E-02
1.638E+01  17   2500  1   0.20  1200  -1    4.866E-01   2.344E+00   6.384E-01   2.921E-01   2.411E-01   4.878E-01   5.848E-02
3.277E+01  17   2500  1   0.20  1200  -1    6.072E-01   2.431E+00   8.294E-01   3.348E-01   3.088E-01   6.767E-01   9.674E-02
6.554E+01  17   2500  1   0.20  1200  -1    7.954E-01   2.405E+00   1.082E+00   3.525E-01   3.867E-01   8.274E-01   1.493E-01
1.000E+02  17   2500  1   0.20  1200  -1    9.590E-01   2.366E+00   1.254E+00   3.380E-01   4.311E-01   8.902E-01   1.882E-01
2.000E+02  17   2500  1   0.20  1200  -1    1.324E+00   2.360E+00   1.546E+00   2.631E-01   4.697E-01   9.647E-01   2.668E-01
#
#
# Fig = 17, Ts = 2500 K, dust = Sil-Ossw, grain_size = MRN, Td = 600 K, density_law = RDW
# 0         1  2      3   4     5      6    7           8           9           10          11          12          13
#
0.000E+00  17   2500  1   -1     600  -1    2.831E-01   3.925E-01   1.524E-01   1.751E-01   1.198E-01   4.017E-02   3.078E-03
1.000E-03  17   2500  1   -1     600  -1    2.831E-01   3.953E-01   1.554E-01   1.751E-01   1.198E-01   4.028E-02   3.095E-03
2.000E-03  17   2500  1   -1     600  -1    2.831E-01   3.981E-01   1.584E-01   1.751E-01   1.198E-01   4.038E-02   3.111E-03
4.000E-03  17   2500  1   -1     600  -1    2.833E-01   4.034E-01   1.647E-01   1.751E-01   1.198E-01   4.059E-02   3.146E-03
8.000E-03  17   2500  1   -1     600  -1    2.833E-01   4.145E-01   1.768E-01   1.751E-01   1.198E-01   4.101E-02   3.214E-03
1.600E-02  17   2500  1   -1     600  -1    2.840E-01   4.358E-01   1.997E-01   1.751E-01   1.199E-01   4.184E-02   3.349E-03
3.200E-02  17   2500  1   -1     600  -1    2.847E-01   4.774E-01   2.420E-01   1.751E-01   1.200E-01   4.351E-02   3.621E-03
6.400E-02  17   2500  1   -1     600  -1    2.859E-01   5.564E-01   3.139E-01   1.751E-01   1.201E-01   4.685E-02   4.166E-03
1.280E-01  17   2500  1   -1     600  -1    2.888E-01   6.986E-01   4.221E-01   1.751E-01   1.205E-01   5.356E-02   5.262E-03
2.560E-01  17   2500  1   -1     600  -1    2.950E-01   9.359E-01   5.597E-01   1.752E-01   1.212E-01   6.706E-02   7.477E-03
5.120E-01  17   2500  1   -1     600  -1    3.069E-01   1.293E+00   7.026E-01   1.754E-01   1.227E-01   9.432E-02   1.200E-02
1.024E+00  17   2500  1   -1     600  -1    3.311E-01   1.764E+00   8.274E-01   1.759E-01   1.258E-01   1.493E-01   2.130E-02
2.048E+00  17   2500  1   -1     600  -1    3.792E-01   2.303E+00   9.322E-01   1.768E-01   1.322E-01   2.576E-01   4.048E-02
4.096E+00  17   2500  1   -1     600  -1    4.682E-01   2.822E+00   1.040E+00   1.780E-01   1.445E-01   4.541E-01   7.881E-02
8.192E+00  17   2500  1   -1     600  -1    6.149E-01   3.220E+00   1.188E+00   1.778E-01   1.652E-01   7.489E-01   1.490E-01
1.638E+01  17   2500  1   -1     600  -1    8.314E-01   3.432E+00   1.409E+00   1.706E-01   1.934E-01   1.066E+00   2.597E-01
3.277E+01  17   2500  1   -1     600  -1    1.138E+00   3.465E+00   1.705E+00   1.469E-01   2.209E-01   1.255E+00   4.017E-01
6.554E+01  17   2500  1   -1     600  -1    1.525E+00   3.369E+00   2.106E+00   1.072E-01   2.302E-01   1.198E+00   5.550E-01
1.000E+02  17   2500  1   -1     600  -1    1.881E+00   3.344E+00   2.343E+00   7.246E-02   2.161E-01   1.098E+00   6.332E-01
2.000E+02  17   2500  1   -1     600  -1    2.695E+00   3.463E+00   2.770E+00   2.402E-02   1.515E-01   8.595E-01   7.339E-01
#
#
# Fig = 17, Ts = 2500 K, dust = Sil-Ossw, grain_size = MRN, Td = 1200 K, density_law = RDW
# 0         1  2      3   4     5      6    7           8           9           10          11          12          13
#
0.000E+00  17   2500  1   -1    1200  -1    2.831E-01   3.925E-01   1.524E-01   1.751E-01   1.198E-01   4.017E-02   3.078E-03
1.000E-03  17   2500  1   -1    1200  -1    2.830E-01   3.938E-01   1.527E-01   1.751E-01   1.198E-01   4.022E-02   3.083E-03
2.000E-03  17   2500  1   -1    1200  -1    2.832E-01   3.948E-01   1.531E-01   1.751E-01   1.198E-01   4.027E-02   3.088E-03
4.000E-03  17   2500  1   -1    1200  -1    2.832E-01   3.975E-01   1.540E-01   1.751E-01   1.198E-01   4.037E-02   3.098E-03
8.000E-03  17   2500  1   -1    1200  -1    2.833E-01   4.023E-01   1.555E-01   1.751E-01   1.199E-01   4.056E-02   3.117E-03
1.600E-02  17   2500  1   -1    1200  -1    2.835E-01   4.120E-01   1.586E-01   1.752E-01   1.199E-01   4.095E-02   3.156E-03
3.200E-02  17   2500  1   -1    1200  -1    2.840E-01   4.311E-01   1.648E-01   1.754E-01   1.201E-01   4.174E-02   3.235E-03
6.400E-02  17   2500  1   -1    1200  -1    2.851E-01   4.679E-01   1.763E-01   1.758E-01   1.205E-01   4.331E-02   3.393E-03
1.280E-01  17   2500  1   -1    1200  -1    2.871E-01   5.376E-01   1.971E-01   1.765E-01   1.212E-01   4.646E-02   3.710E-03
2.560E-01  17   2500  1   -1    1200  -1    2.911E-01   6.637E-01   2.313E-01   1.779E-01   1.227E-01   5.281E-02   4.351E-03
5.120E-01  17   2500  1   -1    1200  -1    2.990E-01   8.736E-01   2.811E-01   1.809E-01   1.256E-01   6.561E-02   5.661E-03
1.024E+00  17   2500  1   -1    1200  -1    3.141E-01   1.184E+00   3.436E-01   1.870E-01   1.317E-01   9.150E-02   8.361E-03
2.048E+00  17   2500  1   -1    1200  -1    3.431E-01   1.569E+00   4.154E-01   1.994E-01   1.442E-01   1.429E-01   1.395E-02
4.096E+00  17   2500  1   -1    1200  -1    3.927E-01   1.951E+00   5.043E-01   2.231E-01   1.689E-01   2.381E-01   2.523E-02
8.192E+00  17   2500  1   -1    1200  -1    4.706E-01   2.231E+00   6.316E-01   2.620E-01   2.131E-01   3.887E-01   4.630E-02
1.638E+01  17   2500  1   -1    1200  -1    5.848E-01   2.355E+00   8.230E-01   3.104E-01   2.804E-01   5.734E-01   8.149E-02
3.277E+01  17   2500  1   -1    1200  -1    7.573E-01   2.346E+00   1.083E+00   3.446E-01   3.649E-01   7.396E-01   1.335E-01
6.554E+01  17   2500  1   -1    1200  -1    1.024E+00   2.301E+00   1.384E+00   3.262E-01   4.416E-01   8.587E-01   2.046E-01
1.000E+02  17   2500  1   -1    1200  -1    1.245E+00   2.316E+00   1.576E+00   2.799E-01   4.644E-01   9.154E-01   2.603E-01
2.000E+02  17   2500  1   -1    1200  -1    1.686E+00   2.487E+00   1.904E+00   1.734E-01   4.320E-01   9.970E-01   3.833E-01
#
#
# Fig = 17, Ts = 2500 K, dust = amC, grain_size = 0.05 micron, Td = 600 K, density_law = RDW
# 0         1  2      3   4     5      6    7           8           9           10          11          12          13
#
0.000E+00  17   2500  2   0.05   600  -1    2.831E-01   3.925E-01   1.524E-01   1.751E-01   1.198E-01   4.017E-02   3.078E-03
1.000E-03  17   2500  2   0.05   600  -1    2.839E-01   3.973E-01   1.556E-01   1.751E-01   1.199E-01   4.039E-02   3.104E-03
2.000E-03  17   2500  2   0.05   600  -1    2.844E-01   4.023E-01   1.588E-01   1.751E-01   1.200E-01   4.060E-02   3.129E-03
4.000E-03  17   2500  2   0.05   600  -1    2.858E-01   4.118E-01   1.652E-01   1.752E-01   1.202E-01   4.104E-02   3.182E-03
8.000E-03  17   2500  2   0.05   600  -1    2.889E-01   4.306E-01   1.774E-01   1.753E-01   1.206E-01   4.190E-02   3.285E-03
1.600E-02  17   2500  2   0.05   600  -1    2.948E-01   4.664E-01   2.000E-01   1.757E-01   1.215E-01   4.362E-02   3.492E-03
3.200E-02  17   2500  2   0.05   600  -1    3.064E-01   5.334E-01   2.390E-01   1.763E-01   1.232E-01   4.706E-02   3.905E-03
6.400E-02  17   2500  2   0.05   600  -1    3.281E-01   6.512E-01   2.994E-01   1.775E-01   1.266E-01   5.388E-02   4.727E-03
1.280E-01  17   2500  2   0.05   600  -1    3.695E-01   8.378E-01   3.775E-01   1.799E-01   1.333E-01   6.736E-02   6.350E-03
2.560E-01  17   2500  2   0.05   600  -1    4.428E-01   1.095E+00   4.604E-01   1.843E-01   1.461E-01   9.361E-02   9.525E-03
5.120E-01  17   2500  2   0.05   600  -1    5.606E-01   1.395E+00   5.318E-01   1.924E-01   1.700E-01   1.435E-01   1.559E-02
1.024E+00  17   2500  2   0.05   600  -1    7.268E-01   1.687E+00   5.864E-01   2.053E-01   2.114E-01   2.336E-01   2.670E-02
2.048E+00  17   2500  2   0.05   600  -1    9.260E-01   1.942E+00   6.296E-01   2.215E-01   2.740E-01   3.829E-01   4.554E-02
4.096E+00  17   2500  2   0.05   600  -1    1.139E+00   2.172E+00   6.750E-01   2.307E-01   3.472E-01   5.995E-01   7.433E-02
8.192E+00  17   2500  2   0.05   600  -1    1.372E+00   2.440E+00   7.459E-01   2.116E-01   3.948E-01   8.723E-01   1.155E-01
1.638E+01  17   2500  2   0.05   600  -1    1.679E+00   2.856E+00   8.779E-01   1.485E-01   3.678E-01   1.192E+00   1.782E-01
3.277E+01  17   2500  2   0.05   600  -1    2.156E+00   3.618E+00   1.115E+00   6.229E-02   2.392E-01   1.565E+00   2.909E-01
6.554E+01  17   2500  2   0.05   600  -1    2.974E+00   4.790E+00   1.439E+00   1.173E-02   9.566E-02   1.843E+00   4.617E-01
1.000E+02  17   2500  2   0.05   600  -1    3.694E+00   5.778E+00   1.695E+00   2.482E-03   3.929E-02   1.879E+00   5.961E-01
2.000E+02  17   2500  2   0.05   600  -1    4.982E+00   7.802E+00   2.218E+00   1.010E-04   5.240E-03   1.616E+00   8.301E-01
#
#
# Fig = 17, Ts = 2500 K, dust = amC, grain_size = 0.05 micron, Td = 1200 K, density_law = RDW
# 0         1  2      3   4     5      6    7           8           9           10          11          12          13
#
0.000E+00  17   2500  2   0.05  1200  -1    2.831E-01   3.925E-01   1.524E-01   1.751E-01   1.198E-01   4.017E-02   3.078E-03
1.000E-03  17   2500  2   0.05  1200  -1    2.833E-01   3.931E-01   1.521E-01   1.751E-01   1.199E-01   4.022E-02   3.081E-03
2.000E-03  17   2500  2   0.05  1200  -1    2.836E-01   3.937E-01   1.521E-01   1.752E-01   1.199E-01   4.027E-02   3.085E-03
4.000E-03  17   2500  2   0.05  1200  -1    2.840E-01   3.950E-01   1.520E-01   1.754E-01   1.201E-01   4.037E-02   3.092E-03
8.000E-03  17   2500  2   0.05  1200  -1    2.851E-01   3.974E-01   1.516E-01   1.757E-01   1.204E-01   4.057E-02   3.106E-03
1.600E-02  17   2500  2   0.05  1200  -1    2.872E-01   4.021E-01   1.509E-01   1.763E-01   1.211E-01   4.097E-02   3.135E-03
3.200E-02  17   2500  2   0.05  1200  -1    2.914E-01   4.111E-01   1.498E-01   1.775E-01   1.224E-01   4.176E-02   3.192E-03
6.400E-02  17   2500  2   0.05  1200  -1    2.991E-01   4.290E-01   1.474E-01   1.800E-01   1.250E-01   4.335E-02   3.307E-03
1.280E-01  17   2500  2   0.05  1200  -1    3.141E-01   4.614E-01   1.436E-01   1.848E-01   1.301E-01   4.650E-02   3.534E-03
2.560E-01  17   2500  2   0.05  1200  -1    3.413E-01   5.163E-01   1.381E-01   1.942E-01   1.402E-01   5.271E-02   3.986E-03
5.120E-01  17   2500  2   0.05  1200  -1    3.860E-01   6.005E-01   1.329E-01   2.120E-01   1.595E-01   6.479E-02   4.876E-03
1.024E+00  17   2500  2   0.05  1200  -1    4.525E-01   7.106E-01   1.338E-01   2.438E-01   1.950E-01   8.767E-02   6.603E-03
2.048E+00  17   2500  2   0.05  1200  -1    5.404E-01   8.371E-01   1.494E-01   2.948E-01   2.556E-01   1.291E-01   9.866E-03
4.096E+00  17   2500  2   0.05  1200  -1    6.520E-01   9.820E-01   1.877E-01   3.605E-01   3.465E-01   2.000E-01   1.583E-02
8.192E+00  17   2500  2   0.05  1200  -1    8.077E-01   1.177E+00   2.543E-01   4.133E-01   4.585E-01   3.167E-01   2.665E-02
1.638E+01  17   2500  2   0.05  1200  -1    1.047E+00   1.482E+00   3.563E-01   4.008E-01   5.540E-01   5.068E-01   4.685E-02
3.277E+01  17   2500  2   0.05  1200  -1    1.403E+00   1.957E+00   5.065E-01   2.933E-01   5.631E-01   7.980E-01   8.473E-02
6.554E+01  17   2500  2   0.05  1200  -1    1.854E+00   2.624E+00   7.186E-01   1.541E-01   4.483E-01   1.174E+00   1.515E-01
1.000E+02  17   2500  2   0.05  1200  -1    2.138E+00   3.095E+00   8.751E-01   9.192E-02   3.474E-01   1.404E+00   2.093E-01
2.000E+02  17   2500  2   0.05  1200  -1    2.630E+00   3.936E+00   1.157E+00   3.286E-02   1.953E-01   1.712E+00   3.311E-01
#
#
# Fig = 17, Ts = 2500 K, dust = amC, grain_size = 0.10 micron, Td = 600 K, density_law = RDW
# 0         1  2      3   4     5      6    7           8           9           10          11          12          13
#
0.000E+00  17   2500  2   0.10   600  -1    2.831E-01   3.925E-01   1.524E-01   1.751E-01   1.198E-01   4.017E-02   3.078E-03
1.000E-03  17   2500  2   0.10   600  -1    2.839E-01   3.964E-01   1.549E-01   1.751E-01   1.199E-01   4.035E-02   3.099E-03
2.000E-03  17   2500  2   0.10   600  -1    2.843E-01   4.005E-01   1.576E-01   1.751E-01   1.200E-01   4.053E-02   3.121E-03
4.000E-03  17   2500  2   0.10   600  -1    2.854E-01   4.084E-01   1.627E-01   1.752E-01   1.201E-01   4.088E-02   3.162E-03
8.000E-03  17   2500  2   0.10   600  -1    2.879E-01   4.236E-01   1.728E-01   1.753E-01   1.205E-01   4.159E-02   3.247E-03
1.600E-02  17   2500  2   0.10   600  -1    2.926E-01   4.537E-01   1.916E-01   1.756E-01   1.212E-01   4.301E-02   3.417E-03
3.200E-02  17   2500  2   0.10   600  -1    3.023E-01   5.099E-01   2.249E-01   1.761E-01   1.227E-01   4.584E-02   3.755E-03
6.400E-02  17   2500  2   0.10   600  -1    3.210E-01   6.102E-01   2.782E-01   1.773E-01   1.256E-01   5.148E-02   4.429E-03
1.280E-01  17   2500  2   0.10   600  -1    3.561E-01   7.753E-01   3.514E-01   1.794E-01   1.313E-01   6.265E-02   5.766E-03
2.560E-01  17   2500  2   0.10   600  -1    4.196E-01   1.013E+00   4.338E-01   1.836E-01   1.425E-01   8.461E-02   8.402E-03
5.120E-01  17   2500  2   0.10   600  -1    5.251E-01   1.303E+00   5.086E-01   1.914E-01   1.637E-01   1.269E-01   1.350E-02
1.024E+00  17   2500  2   0.10   600  -1    6.793E-01   1.597E+00   5.662E-01   2.046E-01   2.017E-01   2.051E-01   2.301E-02
2.048E+00  17   2500  2   0.10   600  -1    8.690E-01   1.854E+00   6.094E-01   2.233E-01   2.621E-01   3.376E-01   3.941E-02
4.096E+00  17   2500  2   0.10   600  -1    1.070E+00   2.072E+00   6.496E-01   2.392E-01   3.378E-01   5.322E-01   6.447E-02
8.192E+00  17   2500  2   0.10   600  -1    1.280E+00   2.305E+00   7.084E-01   2.322E-01   3.978E-01   7.768E-01   9.934E-02
1.638E+01  17   2500  2   0.10   600  -1    1.542E+00   2.648E+00   8.170E-01   1.824E-01   3.980E-01   1.065E+00   1.505E-01
3.277E+01  17   2500  2   0.10   600  -1    1.931E+00   3.274E+00   1.019E+00   9.546E-02   2.980E-01   1.421E+00   2.418E-01
6.554E+01  17   2500  2   0.10   600  -1    2.606E+00   4.239E+00   1.291E+00   2.595E-02   1.509E-01   1.749E+00   3.823E-01
1.000E+02  17   2500  2   0.10   600  -1    3.235E+00   5.081E+00   1.508E+00   7.155E-03   7.423E-02   1.869E+00   4.989E-01
2.000E+02  17   2500  2   0.10   600  -1    4.595E+00   6.924E+00   1.965E+00   3.583E-04   1.301E-02   1.788E+00   7.272E-01
#
#
# Fig = 17, Ts = 2500 K, dust = amC, grain_size = 0.10 micron, Td = 1200 K, density_law = RDW
# 0         1  2      3   4     5      6    7           8           9           10          11          12          13
#
0.000E+00  17   2500  2   0.10  1200  -1    2.831E-01   3.925E-01   1.524E-01   1.751E-01   1.198E-01   4.017E-02   3.078E-03
1.000E-03  17   2500  2   0.10  1200  -1    2.830E-01   3.932E-01   1.522E-01   1.751E-01   1.198E-01   4.021E-02   3.081E-03
2.000E-03  17   2500  2   0.10  1200  -1    2.833E-01   3.936E-01   1.522E-01   1.752E-01   1.199E-01   4.025E-02   3.083E-03
4.000E-03  17   2500  2   0.10  1200  -1    2.837E-01   3.945E-01   1.519E-01   1.753E-01   1.200E-01   4.033E-02   3.089E-03
8.000E-03  17   2500  2   0.10  1200  -1    2.844E-01   3.965E-01   1.517E-01   1.756E-01   1.203E-01   4.048E-02   3.100E-03
1.600E-02  17   2500  2   0.10  1200  -1    2.859E-01   4.001E-01   1.510E-01   1.761E-01   1.208E-01   4.080E-02   3.122E-03
3.200E-02  17   2500  2   0.10  1200  -1    2.893E-01   4.068E-01   1.498E-01   1.771E-01   1.219E-01   4.142E-02   3.166E-03
6.400E-02  17   2500  2   0.10  1200  -1    2.952E-01   4.206E-01   1.476E-01   1.792E-01   1.240E-01   4.267E-02   3.255E-03
1.280E-01  17   2500  2   0.10  1200  -1    3.068E-01   4.461E-01   1.436E-01   1.832E-01   1.282E-01   4.515E-02   3.432E-03
2.560E-01  17   2500  2   0.10  1200  -1    3.281E-01   4.911E-01   1.376E-01   1.912E-01   1.364E-01   5.009E-02   3.786E-03
5.120E-01  17   2500  2   0.10  1200  -1    3.650E-01   5.622E-01   1.306E-01   2.066E-01   1.525E-01   5.979E-02   4.490E-03
1.024E+00  17   2500  2   0.10  1200  -1    4.213E-01   6.609E-01   1.275E-01   2.351E-01   1.827E-01   7.847E-02   5.876E-03
2.048E+00  17   2500  2   0.10  1200  -1    4.980E-01   7.770E-01   1.375E-01   2.829E-01   2.360E-01   1.128E-01   8.522E-03
4.096E+00  17   2500  2   0.10  1200  -1    5.948E-01   9.062E-01   1.690E-01   3.490E-01   3.183E-01   1.713E-01   1.333E-02
8.192E+00  17   2500  2   0.10  1200  -1    7.277E-01   1.071E+00   2.254E-01   4.123E-01   4.250E-01   2.663E-01   2.183E-02
1.638E+01  17   2500  2   0.10  1200  -1    9.320E-01   1.321E+00   3.093E-01   4.282E-01   5.327E-01   4.202E-01   3.720E-02
3.277E+01  17   2500  2   0.10  1200  -1    1.246E+00   1.710E+00   4.291E-01   3.525E-01   5.856E-01   6.607E-01   6.532E-02
6.554E+01  17   2500  2   0.10  1200  -1    1.674E+00   2.282E+00   6.015E-01   2.114E-01   5.207E-01   9.951E-01   1.153E-01
1.000E+02  17   2500  2   0.10  1200  -1    1.959E+00   2.713E+00   7.365E-01   1.344E-01   4.307E-01   1.224E+00   1.607E-01
2.000E+02  17   2500  2   0.10  1200  -1    2.428E+00   3.495E+00   9.962E-01   5.451E-02   2.689E-01   1.570E+00   2.617E-01
#
#
# Fig = 17, Ts = 2500 K, dust = amC, grain_size = 0.20 micron, Td = 600 K, density_law = RDW
# 0         1  2      3   4     5      6    7           8           9           10          11          12          13
#
0.000E+00  17   2500  2   0.20   600  -1    2.831E-01   3.925E-01   1.524E-01   1.751E-01   1.198E-01   4.017E-02   3.078E-03
1.000E-03  17   2500  2   0.20   600  -1    2.843E-01   3.991E-01   1.566E-01   1.751E-01   1.200E-01   4.048E-02   3.113E-03
2.000E-03  17   2500  2   0.20   600  -1    2.853E-01   4.057E-01   1.607E-01   1.752E-01   1.201E-01   4.078E-02   3.149E-03
4.000E-03  17   2500  2   0.20   600  -1    2.876E-01   4.186E-01   1.688E-01   1.753E-01   1.205E-01   4.139E-02   3.220E-03
8.000E-03  17   2500  2   0.20   600  -1    2.921E-01   4.437E-01   1.844E-01   1.756E-01   1.212E-01   4.260E-02   3.362E-03
1.600E-02  17   2500  2   0.20   600  -1    3.004E-01   4.921E-01   2.121E-01   1.762E-01   1.225E-01   4.503E-02   3.645E-03
3.200E-02  17   2500  2   0.20   600  -1    3.175E-01   5.789E-01   2.582E-01   1.773E-01   1.253E-01   4.987E-02   4.212E-03
6.400E-02  17   2500  2   0.20   600  -1    3.499E-01   7.254E-01   3.242E-01   1.796E-01   1.307E-01   5.955E-02   5.345E-03
1.280E-01  17   2500  2   0.20   600  -1    4.095E-01   9.438E-01   4.027E-01   1.839E-01   1.414E-01   7.879E-02   7.603E-03
2.560E-01  17   2500  2   0.20   600  -1    5.114E-01   1.220E+00   4.775E-01   1.924E-01   1.625E-01   1.168E-01   1.207E-02
5.120E-01  17   2500  2   0.20   600  -1    6.650E-01   1.512E+00   5.366E-01   2.078E-01   2.021E-01   1.901E-01   2.075E-02
1.024E+00  17   2500  2   0.20   600  -1    8.630E-01   1.770E+00   5.788E-01   2.320E-01   2.708E-01   3.229E-01   3.665E-02
2.048E+00  17   2500  2   0.20   600  -1    1.078E+00   1.979E+00   6.108E-01   2.575E-01   3.665E-01   5.300E-01   6.195E-02
4.096E+00  17   2500  2   0.20   600  -1    1.302E+00   2.187E+00   6.536E-01   2.549E-01   4.459E-01   7.808E-01   9.493E-02
8.192E+00  17   2500  2   0.20   600  -1    1.594E+00   2.511E+00   7.552E-01   1.942E-01   4.446E-01   1.049E+00   1.400E-01
1.638E+01  17   2500  2   0.20   600  -1    2.060E+00   3.147E+00   9.633E-01   9.342E-02   3.284E-01   1.392E+00   2.251E-01
3.277E+01  17   2500  2   0.20   600  -1    2.887E+00   4.146E+00   1.223E+00   2.161E-02   1.628E-01   1.733E+00   3.561E-01
6.554E+01  17   2500  2   0.20   600  -1    4.226E+00   5.686E+00   1.579E+00   1.685E-03   4.356E-02   1.913E+00   5.456E-01
1.000E+02  17   2500  2   0.20   600  -1    5.166E+00   6.908E+00   1.859E+00   2.231E-04   1.371E-02   1.857E+00   6.853E-01
2.000E+02  17   2500  2   0.20   600  -1    6.535E+00   9.215E+00   2.418E+00   5.948E-06   1.289E-03   1.462E+00   9.029E-01
#
#
# Fig = 17, Ts = 2500 K, dust = amC, grain_size = 0.20 micron, Td = 1200 K, density_law = RDW
# 0         1  2      3   4     5      6    7           8           9           10          11          12          13
#
0.000E+00  17   2500  2   0.20  1200  -1    2.831E-01   3.925E-01   1.524E-01   1.751E-01   1.198E-01   4.017E-02   3.078E-03
1.000E-03  17   2500  2   0.20  1200  -1    2.836E-01   3.931E-01   1.522E-01   1.751E-01   1.199E-01   4.023E-02   3.082E-03
2.000E-03  17   2500  2   0.20  1200  -1    2.836E-01   3.939E-01   1.519E-01   1.753E-01   1.200E-01   4.029E-02   3.086E-03
4.000E-03  17   2500  2   0.20  1200  -1    2.840E-01   3.952E-01   1.517E-01   1.755E-01   1.202E-01   4.041E-02   3.094E-03
8.000E-03  17   2500  2   0.20  1200  -1    2.854E-01   3.975E-01   1.510E-01   1.759E-01   1.206E-01   4.064E-02   3.110E-03
1.600E-02  17   2500  2   0.20  1200  -1    2.875E-01   4.024E-01   1.496E-01   1.768E-01   1.215E-01   4.112E-02   3.142E-03
3.200E-02  17   2500  2   0.20  1200  -1    2.916E-01   4.121E-01   1.471E-01   1.786E-01   1.232E-01   4.207E-02   3.208E-03
6.400E-02  17   2500  2   0.20  1200  -1    2.997E-01   4.304E-01   1.423E-01   1.822E-01   1.266E-01   4.397E-02   3.338E-03
1.280E-01  17   2500  2   0.20  1200  -1    3.154E-01   4.638E-01   1.345E-01   1.894E-01   1.335E-01   4.781E-02   3.603E-03
2.560E-01  17   2500  2   0.20  1200  -1    3.436E-01   5.202E-01   1.232E-01   2.036E-01   1.473E-01   5.557E-02   4.145E-03
5.120E-01  17   2500  2   0.20  1200  -1    3.902E-01   6.042E-01   1.122E-01   2.317E-01   1.750E-01   7.133E-02   5.267E-03
1.024E+00  17   2500  2   0.20  1200  -1    4.586E-01   7.111E-01   1.115E-01   2.842E-01   2.286E-01   1.028E-01   7.586E-03
2.048E+00  17   2500  2   0.20  1200  -1    5.523E-01   8.297E-01   1.338E-01   3.670E-01   3.218E-01   1.614E-01   1.216E-02
4.096E+00  17   2500  2   0.20  1200  -1    6.893E-01   9.755E-01   1.841E-01   4.523E-01   4.500E-01   2.582E-01   2.037E-02
8.192E+00  17   2500  2   0.20  1200  -1    9.170E-01   1.208E+00   2.617E-01   4.675E-01   5.736E-01   4.078E-01   3.456E-02
1.638E+01  17   2500  2   0.20  1200  -1    1.279E+00   1.588E+00   3.684E-01   3.675E-01   6.295E-01   6.350E-01   5.937E-02
3.277E+01  17   2500  2   0.20  1200  -1    1.746E+00   2.142E+00   5.168E-01   2.134E-01   5.619E-01   9.438E-01   1.012E-01
6.554E+01  17   2500  2   0.20  1200  -1    2.216E+00   2.829E+00   7.201E-01   1.006E-01   4.084E-01   1.291E+00   1.669E-01
1.000E+02  17   2500  2   0.20  1200  -1    2.515E+00   3.288E+00   8.685E-01   5.790E-02   3.094E-01   1.494E+00   2.213E-01
2.000E+02  17   2500  2   0.20  1200  -1    3.934E+00   5.181E+00   1.429E+00   3.537E-03   6.985E-02   1.927E+00   4.787E-01
#
#
# Fig = 17, Ts = 2500 K, dust = amC, grain_size = MRN, Td = 600 K, density_law = RDW
# 0         1  2      3   4     5      6    7           8           9           10          11          12          13
#
0.000E+00  17   2500  1   -1     600  -1    2.831E-01   3.925E-01   1.524E-01   1.751E-01   1.198E-01   4.017E-02   3.078E-03
1.000E-03  17   2500  1   -1     600  -1    2.839E-01   3.979E-01   1.558E-01   1.751E-01   1.199E-01   4.041E-02   3.106E-03
2.000E-03  17   2500  1   -1     600  -1    2.850E-01   4.028E-01   1.592E-01   1.751E-01   1.200E-01   4.064E-02   3.134E-03
4.000E-03  17   2500  1   -1     600  -1    2.864E-01   4.132E-01   1.660E-01   1.752E-01   1.203E-01   4.111E-02   3.190E-03
8.000E-03  17   2500  1   -1     600  -1    2.896E-01   4.334E-01   1.788E-01   1.754E-01   1.208E-01   4.206E-02   3.302E-03
1.600E-02  17   2500  1   -1     600  -1    2.960E-01   4.721E-01   2.026E-01   1.758E-01   1.217E-01   4.394E-02   3.526E-03
3.200E-02  17   2500  1   -1     600  -1    3.089E-01   5.437E-01   2.432E-01   1.765E-01   1.237E-01   4.769E-02   3.973E-03
6.400E-02  17   2500  1   -1     600  -1    3.333E-01   6.683E-01   3.048E-01   1.780E-01   1.276E-01   5.516E-02   4.863E-03
1.280E-01  17   2500  1   -1     600  -1    3.789E-01   8.631E-01   3.833E-01   1.809E-01   1.352E-01   6.995E-02   6.630E-03
2.560E-01  17   2500  1   -1     600  -1    4.598E-01   1.126E+00   4.640E-01   1.864E-01   1.501E-01   9.895E-02   1.010E-02
5.120E-01  17   2500  1   -1     600  -1    5.881E-01   1.425E+00   5.321E-01   1.964E-01   1.780E-01   1.546E-01   1.680E-02
1.024E+00  17   2500  1   -1     600  -1    7.650E-01   1.710E+00   5.827E-01   2.128E-01   2.270E-01   2.561E-01   2.916E-02
2.048E+00  17   2500  1   -1     600  -1    9.711E-01   1.949E+00   6.216E-01   2.333E-01   3.009E-01   4.234E-01   4.998E-02
4.096E+00  17   2500  1   -1     600  -1    1.186E+00   2.164E+00   6.630E-01   2.432E-01   3.822E-01   6.554E-01   8.037E-02
8.192E+00  17   2500  1   -1     600  -1    1.426E+00   2.433E+00   7.381E-01   2.152E-01   4.220E-01   9.267E-01   1.218E-01
1.638E+01  17   2500  1   -1     600  -1    1.767E+00   2.882E+00   8.842E-01   1.389E-01   3.728E-01   1.238E+00   1.861E-01
3.277E+01  17   2500  1   -1     600  -1    2.321E+00   3.717E+00   1.138E+00   5.014E-02   2.243E-01   1.607E+00   3.053E-01
6.554E+01  17   2500  1   -1     600  -1    3.286E+00   4.980E+00   1.466E+00   7.476E-03   8.133E-02   1.865E+00   4.791E-01
1.000E+02  17   2500  1   -1     600  -1    4.105E+00   6.028E+00   1.723E+00   1.352E-03   3.128E-02   1.883E+00   6.133E-01
2.000E+02  17   2500  1   -1     600  -1    5.454E+00   8.136E+00   2.250E+00   4.751E-05   3.804E-03   1.596E+00   8.438E-01
#
#
# Fig = 17, Ts = 2500 K, dust = amC, grain_size = MRN, Td = 1200 K, density_law = RDW
# 0         1  2      3   4     5      6    7           8           9           10          11          12          13
#
0.000E+00  17   2500  1   -1    1200  -1    2.831E-01   3.925E-01   1.524E-01   1.751E-01   1.198E-01   4.017E-02   3.078E-03
1.000E-03  17   2500  1   -1    1200  -1    2.833E-01   3.932E-01   1.521E-01   1.751E-01   1.199E-01   4.022E-02   3.081E-03
2.000E-03  17   2500  1   -1    1200  -1    2.836E-01   3.938E-01   1.520E-01   1.752E-01   1.199E-01   4.027E-02   3.085E-03
4.000E-03  17   2500  1   -1    1200  -1    2.841E-01   3.950E-01   1.519E-01   1.754E-01   1.201E-01   4.038E-02   3.092E-03
8.000E-03  17   2500  1   -1    1200  -1    2.851E-01   3.973E-01   1.513E-01   1.757E-01   1.205E-01   4.058E-02   3.106E-03
1.600E-02  17   2500  1   -1    1200  -1    2.872E-01   4.018E-01   1.506E-01   1.764E-01   1.212E-01   4.098E-02   3.135E-03
3.200E-02  17   2500  1   -1    1200  -1    2.911E-01   4.108E-01   1.489E-01   1.778E-01   1.226E-01   4.180E-02   3.193E-03
6.400E-02  17   2500  1   -1    1200  -1    2.991E-01   4.280E-01   1.459E-01   1.805E-01   1.253E-01   4.343E-02   3.308E-03
1.280E-01  17   2500  1   -1    1200  -1    3.133E-01   4.600E-01   1.409E-01   1.859E-01   1.308E-01   4.667E-02   3.538E-03
2.560E-01  17   2500  1   -1    1200  -1    3.399E-01   5.143E-01   1.336E-01   1.964E-01   1.416E-01   5.313E-02   4.001E-03
5.120E-01  17   2500  1   -1    1200  -1    3.841E-01   5.970E-01   1.262E-01   2.167E-01   1.627E-01   6.589E-02   4.928E-03
1.024E+00  17   2500  1   -1    1200  -1    4.500E-01   7.051E-01   1.255E-01   2.538E-01   2.025E-01   9.059E-02   6.772E-03
2.048E+00  17   2500  1   -1    1200  -1    5.375E-01   8.280E-01   1.420E-01   3.142E-01   2.718E-01   1.361E-01   1.033E-02
4.096E+00  17   2500  1   -1    1200  -1    6.521E-01   9.686E-01   1.834E-01   3.901E-01   3.750E-01   2.138E-01   1.686E-02
8.192E+00  17   2500  1   -1    1200  -1    8.221E-01   1.167E+00   2.531E-01   4.405E-01   4.953E-01   3.391E-01   2.851E-02
1.638E+01  17   2500  1   -1    1200  -1    1.094E+00   1.488E+00   3.558E-01   4.054E-01   5.854E-01   5.384E-01   4.976E-02
3.277E+01  17   2500  1   -1    1200  -1    1.492E+00   1.981E+00   5.024E-01   2.758E-01   5.747E-01   8.325E-01   8.806E-02
6.554E+01  17   2500  1   -1    1200  -1    1.959E+00   2.648E+00   7.053E-01   1.393E-01   4.465E-01   1.195E+00   1.524E-01
1.000E+02  17   2500  1   -1    1200  -1    2.242E+00   3.107E+00   8.546E-01   8.327E-02   3.460E-01   1.414E+00   2.068E-01
2.000E+02  17   2500  1   -1    1200  -1    2.750E+00   3.932E+00   1.126E+00   2.957E-02   1.963E-01   1.714E+00   3.221E-01
#
#
# Fig = 19, Ts = 2500 K, dust = Sil-Ossw, grain_size = MRN, Td = 500 K, density_law = RDW
# 0         1  2      3   4     5      6    7           8           9           10          11          12          13
#
0.000E+00  19   2500  1   -1     500  -1    2.831E-01   3.925E-01   1.524E-01   1.751E-01   1.198E-01   4.017E-02   3.078E-03
1.000E-03  19   2500  1   -1     500  -1    2.831E-01   3.954E-01   1.567E-01   1.751E-01   1.198E-01   4.028E-02   3.099E-03
2.000E-03  19   2500  1   -1     500  -1    2.831E-01   3.983E-01   1.613E-01   1.751E-01   1.198E-01   4.039E-02   3.120E-03
4.000E-03  19   2500  1   -1     500  -1    2.833E-01   4.039E-01   1.700E-01   1.751E-01   1.198E-01   4.061E-02   3.162E-03
8.000E-03  19   2500  1   -1     500  -1    2.833E-01   4.155E-01   1.869E-01   1.751E-01   1.198E-01   4.104E-02   3.247E-03
1.600E-02  19   2500  1   -1     500  -1    2.836E-01   4.382E-01   2.193E-01   1.750E-01   1.198E-01   4.191E-02   3.416E-03
3.200E-02  19   2500  1   -1     500  -1    2.843E-01   4.818E-01   2.776E-01   1.750E-01   1.199E-01   4.365E-02   3.754E-03
6.400E-02  19   2500  1   -1     500  -1    2.851E-01   5.646E-01   3.744E-01   1.750E-01   1.200E-01   4.714E-02   4.432E-03
1.280E-01  19   2500  1   -1     500  -1    2.873E-01   7.134E-01   5.154E-01   1.749E-01   1.201E-01   5.415E-02   5.797E-03
2.560E-01  19   2500  1   -1     500  -1    2.914E-01   9.614E-01   6.869E-01   1.748E-01   1.205E-01   6.825E-02   8.555E-03
5.120E-01  19   2500  1   -1     500  -1    3.002E-01   1.333E+00   8.567E-01   1.745E-01   1.213E-01   9.673E-02   1.418E-02
1.024E+00  19   2500  1   -1     500  -1    3.176E-01   1.825E+00   9.992E-01   1.740E-01   1.229E-01   1.542E-01   2.577E-02
2.048E+00  19   2500  1   -1     500  -1    3.530E-01   2.394E+00   1.113E+00   1.730E-01   1.263E-01   2.676E-01   4.968E-02
4.096E+00  19   2500  1   -1     500  -1    4.215E-01   2.960E+00   1.225E+00   1.706E-01   1.326E-01   4.734E-01   9.745E-02
8.192E+00  19   2500  1   -1     500  -1    5.430E-01   3.425E+00   1.375E+00   1.642E-01   1.428E-01   7.822E-01   1.848E-01
1.638E+01  19   2500  1   -1     500  -1    7.393E-01   3.719E+00   1.594E+00   1.489E-01   1.551E-01   1.114E+00   3.219E-01
3.277E+01  19   2500  1   -1     500  -1    1.046E+00   3.834E+00   1.886E+00   1.184E-01   1.636E-01   1.306E+00   4.938E-01
6.554E+01  19   2500  1   -1     500  -1    1.444E+00   3.770E+00   2.282E+00   8.082E-02   1.612E-01   1.213E+00   6.607E-01
1.000E+02  19   2500  1   -1     500  -1    1.830E+00   3.754E+00   2.519E+00   5.105E-02   1.453E-01   1.078E+00   7.300E-01
2.000E+02  19   2500  1   -1     500  -1    2.737E+00   3.851E+00   2.959E+00   1.435E-02   9.409E-02   7.627E-01   7.750E-01
#
#
# Fig = 19, Ts = 2500 K, dust = Sil-Ossw, grain_size = MRN, Td = 800 K, density_law = RDW
# 0         1  2      3   4     5      6    7           8           9           10          11          12          13
#
0.000E+00  19   2500  1   -1     800  -1    2.831E-01   3.925E-01   1.524E-01   1.751E-01   1.198E-01   4.017E-02   3.078E-03
1.000E-03  19   2500  1   -1     800  -1    2.830E-01   3.948E-01   1.538E-01   1.751E-01   1.198E-01   4.026E-02   3.089E-03
2.000E-03  19   2500  1   -1     800  -1    2.832E-01   3.969E-01   1.554E-01   1.751E-01   1.198E-01   4.035E-02   3.100E-03
4.000E-03  19   2500  1   -1     800  -1    2.832E-01   4.016E-01   1.586E-01   1.751E-01   1.198E-01   4.052E-02   3.123E-03
8.000E-03  19   2500  1   -1     800  -1    2.836E-01   4.104E-01   1.647E-01   1.751E-01   1.199E-01   4.087E-02   3.167E-03
1.600E-02  19   2500  1   -1     800  -1    2.840E-01   4.280E-01   1.767E-01   1.751E-01   1.199E-01   4.156E-02   3.257E-03
3.200E-02  19   2500  1   -1     800  -1    2.847E-01   4.625E-01   1.993E-01   1.752E-01   1.201E-01   4.296E-02   3.437E-03
6.400E-02  19   2500  1   -1     800  -1    2.866E-01   5.280E-01   2.391E-01   1.754E-01   1.204E-01   4.575E-02   3.797E-03
1.280E-01  19   2500  1   -1     800  -1    2.903E-01   6.473E-01   3.033E-01   1.758E-01   1.211E-01   5.135E-02   4.521E-03
2.560E-01  19   2500  1   -1     800  -1    2.973E-01   8.512E-01   3.925E-01   1.765E-01   1.224E-01   6.261E-02   5.985E-03
5.120E-01  19   2500  1   -1     800  -1    3.117E-01   1.164E+00   4.955E-01   1.780E-01   1.251E-01   8.532E-02   8.968E-03
1.024E+00  19   2500  1   -1     800  -1    3.400E-01   1.582E+00   5.955E-01   1.812E-01   1.306E-01   1.311E-01   1.510E-02
2.048E+00  19   2500  1   -1     800  -1    3.940E-01   2.059E+00   6.876E-01   1.875E-01   1.421E-01   2.211E-01   2.774E-02
4.096E+00  19   2500  1   -1     800  -1    4.869E-01   2.501E+00   7.884E-01   1.991E-01   1.644E-01   3.843E-01   5.290E-02
8.192E+00  19   2500  1   -1     800  -1    6.255E-01   2.810E+00   9.311E-01   2.160E-01   2.026E-01   6.298E-01   9.886E-02
1.638E+01  19   2500  1   -1     800  -1    8.107E-01   2.936E+00   1.147E+00   2.310E-01   2.570E-01   8.972E-01   1.718E-01
3.277E+01  19   2500  1   -1     800  -1    1.057E+00   2.906E+00   1.440E+00   2.263E-01   3.158E-01   1.072E+00   2.689E-01
6.554E+01  19   2500  1   -1     800  -1    1.401E+00   2.810E+00   1.836E+00   1.825E-01   3.496E-01   1.087E+00   3.926E-01
1.000E+02  19   2500  1   -1     800  -1    1.703E+00   2.798E+00   2.067E+00   1.355E-01   3.431E-01   1.055E+00   4.713E-01
2.000E+02  19   2500  1   -1     800  -1    2.383E+00   2.955E+00   2.469E+00   5.669E-02   2.684E-01   9.533E-01   6.167E-01
#
#
# Fig = 19, Ts = 2500 K, dust = amC, grain_size = MRN, Td = 500 K, density_law = RDW
# 0         1  2      3   4     5      6    7           8           9           10          11          12          13
#
0.000E+00  19   2500  2   -1     500  -1    2.831E-01   3.925E-01   1.524E-01   1.751E-01   1.198E-01   4.017E-02   3.078E-03
1.000E-03  19   2500  2   -1     500  -1    2.839E-01   4.000E-01   1.592E-01   1.751E-01   1.199E-01   4.048E-02   3.121E-03
2.000E-03  19   2500  2   -1     500  -1    2.845E-01   4.076E-01   1.659E-01   1.751E-01   1.200E-01   4.079E-02   3.165E-03
4.000E-03  19   2500  2   -1     500  -1    2.860E-01   4.222E-01   1.789E-01   1.751E-01   1.202E-01   4.142E-02   3.252E-03
8.000E-03  19   2500  2   -1     500  -1    2.889E-01   4.508E-01   2.034E-01   1.752E-01   1.205E-01   4.266E-02   3.425E-03
1.600E-02  19   2500  2   -1     500  -1    2.947E-01   5.053E-01   2.467E-01   1.754E-01   1.213E-01   4.513E-02   3.772E-03
3.200E-02  19   2500  2   -1     500  -1    3.060E-01   6.047E-01   3.168E-01   1.757E-01   1.228E-01   5.008E-02   4.464E-03
6.400E-02  19   2500  2   -1     500  -1    3.281E-01   7.734E-01   4.140E-01   1.764E-01   1.258E-01   5.992E-02   5.842E-03
1.280E-01  19   2500  2   -1     500  -1    3.700E-01   1.029E+00   5.249E-01   1.776E-01   1.317E-01   7.939E-02   8.573E-03
2.560E-01  19   2500  2   -1     500  -1    4.453E-01   1.365E+00   6.261E-01   1.801E-01   1.431E-01   1.175E-01   1.393E-02
5.120E-01  19   2500  2   -1     500  -1    5.707E-01   1.738E+00   7.028E-01   1.843E-01   1.643E-01   1.903E-01   2.421E-02
1.024E+00  19   2500  2   -1     500  -1    7.537E-01   2.091E+00   7.546E-01   1.905E-01   2.011E-01   3.224E-01   4.302E-02
2.048E+00  19   2500  2   -1     500  -1    9.793E-01   2.387E+00   7.920E-01   1.962E-01   2.550E-01   5.370E-01   7.416E-02
4.096E+00  19   2500  2   -1     500  -1    1.221E+00   2.641E+00   8.308E-01   1.908E-01   3.098E-01   8.245E-01   1.180E-01
8.192E+00  19   2500  2   -1     500  -1    1.483E+00   2.931E+00   9.052E-01   1.579E-01   3.262E-01   1.133E+00   1.737E-01
1.638E+01  19   2500  2   -1     500  -1    1.832E+00   3.395E+00   1.060E+00   9.476E-02   2.701E-01   1.439E+00   2.542E-01
3.277E+01  19   2500  2   -1     500  -1    2.346E+00   4.264E+00   1.342E+00   3.191E-02   1.460E-01   1.731E+00   3.966E-01
6.554E+01  19   2500  2   -1     500  -1    3.332E+00   5.654E+00   1.701E+00   3.829E-03   4.342E-02   1.852E+00   5.909E-01
1.000E+02  19   2500  2   -1     500  -1    4.292E+00   6.873E+00   1.980E+00   4.900E-04   1.346E-02   1.766E+00   7.284E-01
2.000E+02  19   2500  2   -1     500  -1    6.232E+00   9.424E+00   2.550E+00   5.922E-06   9.711E-04   1.334E+00   9.300E-01
#
#
# Fig = 19, Ts = 2500 K, dust = amC, grain_size = MRN, Td = 800 K, density_law = RDW
# 0         1  2      3   4     5      6    7           8           9           10          11          12          13
#
0.000E+00  19   2500  2   -1     800  -1    2.831E-01   3.925E-01   1.524E-01   1.751E-01   1.198E-01   4.017E-02   3.078E-03
1.000E-03  19   2500  2   -1     800  -1    2.836E-01   3.952E-01   1.532E-01   1.751E-01   1.199E-01   4.031E-02   3.091E-03
2.000E-03  19   2500  2   -1     800  -1    2.844E-01   3.973E-01   1.541E-01   1.752E-01   1.201E-01   4.044E-02   3.104E-03
4.000E-03  19   2500  2   -1     800  -1    2.856E-01   4.024E-01   1.557E-01   1.754E-01   1.203E-01   4.071E-02   3.129E-03
8.000E-03  19   2500  2   -1     800  -1    2.884E-01   4.119E-01   1.592E-01   1.758E-01   1.209E-01   4.126E-02   3.181E-03
1.600E-02  19   2500  2   -1     800  -1    2.937E-01   4.307E-01   1.656E-01   1.764E-01   1.219E-01   4.234E-02   3.284E-03
3.200E-02  19   2500  2   -1     800  -1    3.040E-01   4.663E-01   1.776E-01   1.777E-01   1.240E-01   4.451E-02   3.490E-03
6.400E-02  19   2500  2   -1     800  -1    3.241E-01   5.305E-01   1.980E-01   1.804E-01   1.282E-01   4.882E-02   3.901E-03
1.280E-01  19   2500  2   -1     800  -1    3.607E-01   6.382E-01   2.292E-01   1.856E-01   1.364E-01   5.737E-02   4.719E-03
2.560E-01  19   2500  2   -1     800  -1    4.245E-01   7.962E-01   2.698E-01   1.958E-01   1.526E-01   7.422E-02   6.337E-03
5.120E-01  19   2500  2   -1     800  -1    5.235E-01   9.919E-01   3.137E-01   2.147E-01   1.833E-01   1.068E-01   9.493E-03
1.024E+00  19   2500  2   -1     800  -1    6.563E-01   1.193E+00   3.559E-01   2.473E-01   2.386E-01   1.672E-01   1.545E-02
2.048E+00  19   2500  2   -1     800  -1    8.088E-01   1.374E+00   3.971E-01   2.938E-01   3.263E-01   2.702E-01   2.594E-02
4.096E+00  19   2500  2   -1     800  -1    9.744E-01   1.551E+00   4.451E-01   3.361E-01   4.347E-01   4.236E-01   4.250E-02
8.192E+00  19   2500  2   -1     800  -1    1.183E+00   1.793E+00   5.206E-01   3.300E-01   5.172E-01   6.299E-01   6.775E-02
1.638E+01  19   2500  2   -1     800  -1    1.504E+00   2.200E+00   6.471E-01   2.443E-01   5.146E-01   9.117E-01   1.102E-01
3.277E+01  19   2500  2   -1     800  -1    2.053E+00   2.929E+00   8.593E-01   1.085E-01   3.790E-01   1.314E+00   1.931E-01
6.554E+01  19   2500  2   -1     800  -1    2.856E+00   3.973E+00   1.145E+00   2.572E-02   1.883E-01   1.708E+00   3.265E-01
1.000E+02  19   2500  2   -1     800  -1    3.431E+00   4.802E+00   1.373E+00   7.729E-03   9.610E-02   1.871E+00   4.410E-01
2.000E+02  19   2500  2   -1     800  -1    4.417E+00   6.462E+00   1.839E+00   6.716E-04   2.069E-02   1.859E+00   6.736E-01
##### END TABLE

